TRACE: Temporal Audit and Condition-aware Evaluation of Streaming Video Understanding

Streaming video understanding requires models to interpret evidence as it arrives, yet current evaluations often report task scores without specifying when evidence becomes valid, how visual history is maintained, or how responses are triggered. As a result, similar scores may correspond to different workloads, failure modes, and operational behavior. We introduce TRACE (Temporal Audit and Condition-aware Evaluation), a condition-aware benchmark and evaluation framework that makes these factors explicit. TRACE combines temporally audited visual tasks with evidence timing and instruction-dependent trigger annotations, a unified causal Core--Adapter protocol that controls information availability while recording actual history processing and response events, and multidimensional reporting of answer quality, timeliness, response-selection behavior, workload, completion, and reliability. On 1,240 records from 517 videos, we evaluate eight publicly available models or systems in eight configurations. We find that nearly identical QA accuracy can mask substantial differences in completion, answer validity, and generation workload, while proactive performance separates into response quality, response delay, false alarms (responses emitted while no target window is currently valid and a later one remains), and missed target windows. These results show that streaming-video performance should be interpreted as execution-conditioned system behavior rather than a single score. Our benchmark and code can be accessed at \href{https://github.com/om-ai-lab/trace-bench}{https://github.com/om-ai-lab/trace-bench}.

==> figures/data/pairwise_selected.csv <==
left_model,right_model,shared_video_clusters,delta_points,ci95_low_points,ci95_high_points,bootstrap_resamples
AURA,MOSS-VL,177,-0.0631,-5.9591,4.1528,2000
LiveCC,AURA,177,4.9173,2.2759,7.9715,2000
LiveCC,MOSS-VL,178,4.9291,-1.1428,9.9378,2000


==> figures/data/proactive_breakdown.csv <==
model,population,dimension,value,record_count,window_count,unique_video_count,window_score_sum,window_accuracy,video_clustered_ci95_low,video_clustered_ci95_high
AURA,v1.1_standard_primary,crowded_window,false,407,1192,180,98.6,0.08271812080536912,0.06206782356987275,0.10585465952892723
AURA,v1.1_standard_primary,crowded_window,true,27,78,27,2.0,0.02564102564102564,0.0,0.07042253521126761
AURA,v1.1_standard_primary,effective_window_duration,2-5s,374,1105,148,85.1,0.07701357466063348,0.055753827440933976,0.1021099483763985
AURA,v1.1_standard_primary,effective_window_duration,<=2s,8,19,8,1.0,0.05263157894736842,0.0,0.14285714285714285
AURA,v1.1_standard_primary,effective_window_duration,>5s,50,146,50,14.5,0.09931506849315068,0.05645727040816327,0.1486901268458917
AURA,v1.1_standard_primary,monitoring_horizon,30-120s,128,333,108,15.6,0.04684684684684685,0.025151105651105652,0.07134661424421515
AURA,v1.1_standard_primary,monitoring_horizon,<=30s,350,491,144,74.4,0.15152749490835032,0.11493297894716714,0.18671433917878522
AURA,v1.1_standard_primary,monitoring_horizon,>120s,71,446,60,10.6,0.02376681614349776,0.008958651994327577,0.04529299142765385
AURA,v1.1_standard_primary,source,OVO-Bench,166,510,128,20.6,0.0403921568627451,0.02443845283814844,0.05852656427874449
AURA,v1.1_standard_primary,source,StreamBench,241,760,52,80.0,0.10526315789473684,0.07233546650293998,0.14919581601688764
AURA,v1.1_standard_primary,task_type,CRR,48,48,10,4.0,0.08333333333333333,0.023255813953488372,0.15221571906354492
AURA,v1.1_standard_primary,task_type,REC,78,317,78,2.0,0.006309148264984227,0.0,0.01613430318363902
AURA,v1.1_standard_primary,task_type,SSR,40,145,40,14.6,0.1006896551724138,0.05624785958904109,0.14676373794581357
AURA,v1.1_standard_primary,task_type,stream bench proactive,241,760,52,80.0,0.10526315789473684,0.07185324212388927,0.14923670101657144
AURA,v1.1_standard_primary,trigger_type,clue_sufficient,48,48,10,4.0,0.08333333333333333,0.022714646464646465,0.15151515151515152
AURA,v1.1_standard_primary,trigger_type,event_completion,80,319,80,2.0,0.006269592476489028,0.0,0.016290663037887856
AURA,v1.1_standard_primary,trigger_type,event_onset,239,758,52,80.0,0.10554089709762533,0.07399066872443127,0.14890106922993843
AURA,v1.1_standard_primary,trigger_type,state_interval,40,145,40,14.6,0.1006896551724138,0.0559400123685838,0.14932454954954952
JoyAI,v1.1_standard_primary,crowded_window,false,407,1192,178,206.9,0.1735738255033557,0.13420348121343773,0.22199979507492748
JoyAI,v1.1_standard_primary,crowded_window,true,27,78,27,10.0,0.1282051282051282,0.046511627906976744,0.23076923076923078
JoyAI,v1.1_standard_primary,effective_window_duration,2-5s,374,1105,146,197.9,0.17909502262443439,0.1334920848687933,0.23132196263661783
JoyAI,v1.1_standard_primary,effective_window_duration,<=2s,8,19,8,0.0,0.0,0.0,0.0
JoyAI,v1.1_standard_primary,effective_window_duration,>5s,50,146,50,19.0,0.13013698630136986,0.09034427141268075,0.1748286211794895
JoyAI,v1.1_standard_primary,monitoring_horizon,30-120s,128,333,107,43.7,0.13123123123123123,0.09123840568187842,0.17543248924988056
JoyAI,v1.1_standard_primary,monitoring_horizon,<=30s,350,491,142,124.8,0.2541751527494908,0.20530027809658338,0.30823883478431946
JoyAI,v1.1_standard_primary,monitoring_horizon,>120s,71,446,59,48.4,0.10852017937219731,0.05488691794685024,0.17783896422190662
JoyAI,v1.1_standard_primary,source,OVO-Bench,166,510,128,44.9,0.08803921568627451,0.06486205512443136,0.11287099776619507
JoyAI,v1.1_standard_primary,source,StreamBench,241,760,50,172.0,0.22631578947368422,0.1560973071749448,0.3068401138488748
JoyAI,v1.1_standard_primary,task_type,CRR,48,48,10,2.0,0.041666666666666664,0.0,0.08461538461538462
JoyAI,v1.1_standard_primary,task_type,REC,78,317,78,24.0,0.07570977917981073,0.0467269284215689,0.1111111111111111
JoyAI,v1.1_standard_primary,task_type,SSR,40,145,40,18.9,0.13034482758620689,0.08843416721527321,0.175366015971606
JoyAI,v1.1_standard_primary,task_type,stream bench proactive,241,760,50,172.0,0.22631578947368422,0.15913517868534555,0.30926258440761195
JoyAI,v1.1_standard_primary,trigger_type,clue_sufficient,48,48,10,2.0,0.041666666666666664,0.0,0.08378740347490345
JoyAI,v1.1_standard_primary,trigger_type,event_completion,80,319,80,25.0,0.07836990595611286,0.04841648973814579,0.11286468129571571
JoyAI,v1.1_standard_primary,trigger_type,event_onset,239,758,50,171.0,0.22559366754617413,0.158578468220162,0.31209102348993284
JoyAI,v1.1_standard_primary,trigger_type,state_interval,40,145,40,18.9,0.13034482758620689,0.08819353070175438,0.17518095171513787
LiveCC,v1.1_standard_primary,crowded_window,false,407,1192,178,153.8,0.1290268456375839,0.09484464836597582,0.16678021300065954
LiveCC,v1.1_standard_primary,crowded_window,true,27,78,27,11.0,0.14102564102564102,0.06779088410444342,0.22368912018853102
LiveCC,v1.1_standard_primary,effective_window_duration,2-5s,374,1105,146,155.0,0.14027149321266968,0.10272158627991326,0.1872478890693573
LiveCC,v1.1_standard_primary,effective_window_duration,<=2s,8,19,8,2.0,0.10526315789473684,0.0,0.21052631578947367
LiveCC,v1.1_standard_primary,effective_window_duration,>5s,50,146,50,7.8,0.05342465753424657,0.02751547877871255,0.08385526315789468
LiveCC,v1.1_standard_primary,monitoring_horizon,30-120s,128,333,107,35.1,0.10540540540540541,0.05969133663366337,0.15942546583850925
LiveCC,v1.1_standard_primary,monitoring_horizon,<=30s,350,491,142,124.1,0.25274949083503057,0.20453634367949264,0.3071157188542825
LiveCC,v1.1_standard_primary,monitoring_horizon,>120s,71,446,59,5.6,0.012556053811659192,0.002850322458398468,0.028013277600196698
LiveCC,v1.1_standard_primary,source,OVO-Bench,166,510,128,70.8,0.1388235294117647,0.11623096510689794,0.16327860169491526
LiveCC,v1.1_standard_primary,source,StreamBench,241,760,50,94.0,0.12368421052631579,0.07494706848096594,0.18803418803418803
LiveCC,v1.1_standard_primary,task_type,CRR,48,48,10,6.3999999999999995,0.13333333333333333,0.0830137087264151,0.2214484126984126
LiveCC,v1.1_standard_primary,task_type,REC,78,317,78,58.0,0.1829652996845426,0.15141745218994843,0.2206405693950178
LiveCC,v1.1_standard_primary,task_type,SSR,40,145,40,6.4,0.04413793103448276,0.02142857142857143,0.06838882875081186
LiveCC,v1.1_standard_primary,task_type,stream bench proactive,241,760,50,94.0,0.12368421052631579,0.07416751918158568,0.1902920670011053
LiveCC,v1.1_standard_primary,trigger_type,clue_sufficient,48,48,10,6.3999999999999995,0.13333333333333333,0.08124255952380953,0.22250892857142854
LiveCC,v1.1_standard_primary,trigger_type,event_completion,80,319,80,58.0,0.18181818181818182,0.14794520547945206,0.21739130434782608
LiveCC,v1.1_standard_primary,trigger_type,event_onset,239,758,50,94.0,0.12401055408970976,0.07553440538911474,0.19472266067186428
LiveCC,v1.1_standard_primary,trigger_type,state_interval,40,145,40,6.4,0.04413793103448276,0.02198411541824541,0.07014403735632181
MOSS-Preview,v1.1_standard_primary,crowded_window,false,407,1192,178,56.5,0.047399328859060404,0.02573433212163048,0.07817350927136477
MOSS-Preview,v1.1_standard_primary,crowded_window,true,27,78,27,0.0,0.0,0.0,0.0
MOSS-Preview,v1.1_standard_primary,effective_window_duration,2-5s,374,1105,146,54.3,0.049140271493212664,0.026303679252680897,0.08163194548421869
MOSS-Preview,v1.1_standard_primary,effective_window_duration,<=2s,8,19,8,0.0,0.0,0.0,0.0
MOSS-Preview,v1.1_standard_primary,effective_window_duration,>5s,50,146,50,2.2,0.015068493150684932,0.0029411764705882353,0.03453303533643673
MOSS-Preview,v1.1_standard_primary,monitoring_horizon,30-120s,128,333,107,7.7,0.023123123123123125,0.006868070362473348,0.04646918883961565
MOSS-Preview,v1.1_standard_primary,monitoring_horizon,<=30s,350,491,142,38.7,0.07881873727087577,0.04941558441558442,0.11196132890215227
MOSS-Preview,v1.1_standard_primary,monitoring_horizon,>120s,71,446,59,10.1,0.022645739910313902,0.0,0.08625788793745957
MOSS-Preview,v1.1_standard_primary,source,OVO-Bench,166,510,128,12.5,0.024509803921568627,0.01123439885067792,0.04030543621448459
MOSS-Preview,v1.1_standard_primary,source,StreamBench,241,760,50,44.0,0.05789473684210526,0.026031864575553898,0.10930645383239299
MOSS-Preview,v1.1_standard_primary,task_type,CRR,48,48,10,11.3,0.2354166666666667,0.17212611446649412,0.3200128205128205
MOSS-Preview,v1.1_standard_primary,task_type,REC,78,317,78,0.0,0.0,0.0,0.0
MOSS-Preview,v1.1_standard_primary,task_type,SSR,40,145,40,1.2000000000000002,0.00827586206896552,0.0021582733812949644,0.016666666666666666
MOSS-Preview,v1.1_standard_primary,task_type,stream bench proactive,241,760,50,44.0,0.05789473684210526,0.025198068361880332,0.10729286843567057
MOSS-Preview,v1.1_standard_primary,trigger_type,clue_sufficient,48,48,10,11.3,0.2354166666666667,0.1741905615292712,0.327027027027027
MOSS-Preview,v1.1_standard_primary,trigger_type,event_completion,80,319,80,0.0,0.0,0.0,0.0
MOSS-Preview,v1.1_standard_primary,trigger_type,event_onset,239,758,50,44.0,0.05804749340369393,0.026396384851956826,0.11187641301841203
MOSS-Preview,v1.1_standard_primary,trigger_type,state_interval,40,145,40,1.2000000000000002,0.00827586206896552,0.002142857142857143,0.01631241858445506
MOSS-VL,v1.1_standard_primary,crowded_window,false,407,1192,178,101.2,0.0848993288590604,0.046107576493443415,0.14568876857171997
MOSS-VL,v1.1_standard_primary,crowded_window,true,27,78,27,1.0,0.01282051282051282,0.0,0.0410958904109589
MOSS-VL,v1.1_standard_primary,effective_window_duration,2-5s,374,1105,146,94.2,0.08524886877828054,0.04348106157782909,0.15006061710022525
MOSS-VL,v1.1_standard_primary,effective_window_duration,<=2s,8,19,8,0.0,0.0,0.0,0.0
MOSS-VL,v1.1_standard_primary,effective_window_duration,>5s,50,146,50,8.0,0.0547945205479452,0.03064144360558225,0.08353721182759773
MOSS-VL,v1.1_standard_primary,monitoring_horizon,30-120s,128,333,107,10.5,0.03153153153153153,0.011548283422193432,0.05764144969489629
MOSS-VL,v1.1_standard_primary,monitoring_horizon,<=30s,350,491,142,59.2,0.12057026476578411,0.08970102914583555,0.15355772916717644
MOSS-VL,v1.1_standard_primary,monitoring_horizon,>120s,71,446,59,32.5,0.07286995515695067,0.003611114709606796,0.22587013070771345
MOSS-VL,v1.1_standard_primary,source,OVO-Bench,166,510,128,33.2,0.06509803921568628,0.04010165558614674,0.09297837638764661
MOSS-VL,v1.1_standard_primary,source,StreamBench,241,760,50,69.0,0.09078947368421053,0.035260333173916705,0.18196281574199358
MOSS-VL,v1.1_standard_primary,task_type,CRR,48,48,10,4.2,0.08750000000000001,0.041661585365853654,0.14871951219512194
MOSS-VL,v1.1_standard_primary,task_type,REC,78,317,78,22.0,0.0694006309148265,0.031055900621118012,0.1141871182024008
MOSS-VL,v1.1_standard_primary,task_type,SSR,40,145,40,7.0,0.04827586206896552,0.027142857142857146,0.07292816558441552
MOSS-VL,v1.1_standard_primary,task_type,stream bench proactive,241,760,50,69.0,0.09078947368421053,0.03532714692875665,0.1821568035106685
MOSS-VL,v1.1_standard_primary,trigger_type,clue_sufficient,48,48,10,4.2,0.08750000000000001,0.041810463121783874,0.14898151713515595
MOSS-VL,v1.1_standard_primary,trigger_type,event_completion,80,319,80,23.0,0.07210031347962383,0.035810212514757966,0.11949856439704676
MOSS-VL,v1.1_standard_primary,trigger_type,event_onset,239,758,50,68.0,0.08970976253298153,0.03482082954021125,0.19166184001412642
MOSS-VL,v1.1_standard_primary,trigger_type,state_interval,40,145,40,7.0,0.04827586206896552,0.02661757307440761,0.0719503365049895
MiniCPM-O,v1.1_standard_primary,crowded_window,false,407,1192,180,503.5,0.4223993288590604,0.37088087998674935,0.480497595312146
MiniCPM-O,v1.1_standard_primary,crowded_window,true,27,78,27,16.0,0.20512820512820512,0.12194297956493079,0.3000301204819275
MiniCPM-O,v1.1_standard_primary,effective_window_duration,2-5s,374,1105,148,490.8,0.44416289592760183,0.38513353367820097,0.5124954210900131
MiniCPM-O,v1.1_standard_primary,effective_window_duration,<=2s,8,19,8,2.0,0.10526315789473684,0.0,0.26666666666666666
MiniCPM-O,v1.1_standard_primary,effective_window_duration,>5s,50,146,50,26.7,0.18287671232876712,0.13733104664004755,0.23684303844718177
MiniCPM-O,v1.1_standard_primary,monitoring_horizon,30-120s,128,333,108,151.7,0.45555555555555555,0.3429944047493958,0.5531005609387348
MiniCPM-O,v1.1_standard_primary,monitoring_horizon,<=30s,350,491,144,314.9,0.6413441955193482,0.5757278085991678,0.7044164591439689
MiniCPM-O,v1.1_standard_primary,monitoring_horizon,>120s,71,446,60,52.9,0.11860986547085202,0.09002552201054785,0.15501466680539772
MiniCPM-O,v1.1_standard_primary,source,OVO-Bench,166,510,128,130.5,0.25588235294117645,0.21277696867215767,0.3023528372943644
MiniCPM-O,v1.1_standard_primary,source,StreamBench,241,760,52,389.0,0.5118421052631579,0.42258723112791263,0.6294463244970858
MiniCPM-O,v1.1_standard_primary,task_type,CRR,48,48,10,9.7,0.2020833333333333,0.1023735119047619,0.28286198547215496
MiniCPM-O,v1.1_standard_primary,task_type,REC,78,317,78,99.0,0.31230283911671924,0.2523961661341853,0.38461538461538464
MiniCPM-O,v1.1_standard_primary,task_type,SSR,40,145,40,21.8,0.1503448275862069,0.1091517507824726,0.1945223991114402
MiniCPM-O,v1.1_standard_primary,task_type,stream bench proactive,241,760,52,389.0,0.5118421052631579,0.4226425841494568,0.6356883561398949
MiniCPM-O,v1.1_standard_primary,trigger_type,clue_sufficient,48,48,10,9.7,0.2020833333333333,0.09736476608187136,0.2810344827586207
MiniCPM-O,v1.1_standard_primary,trigger_type,event_completion,80,319,80,100.0,0.31347962382445144,0.2535832705658895,0.38514839498201264
MiniCPM-O,v1.1_standard_primary,trigger_type,event_onset,239,758,52,388.0,0.5118733509234829,0.42468583349792616,0.6297055208924182
MiniCPM-O,v1.1_standard_primary,trigger_type,state_interval,40,145,40,21.8,0.1503448275862069,0.10992560630858504,0.19231164383561644
ThinkStream,v1.1_standard_primary,crowded_window,false,407,1192,178,6.6,0.005536912751677852,0.0016391013964784456,0.011077128465384029
ThinkStream,v1.1_standard_primary,crowded_window,true,27,78,27,0.0,0.0,0.0,0.0
ThinkStream,v1.1_standard_primary,effective_window_duration,2-5s,374,1105,146,5.0,0.004524886877828055,0.0009000495736905226,0.009624101457339244
ThinkStream,v1.1_standard_primary,effective_window_duration,<=2s,8,19,8,0.0,0.0,0.0,0.0
ThinkStream,v1.1_standard_primary,effective_window_duration,>5s,50,146,50,1.6,0.010958904109589041,0.001560750932835821,0.028244689678061735
ThinkStream,v1.1_standard_primary,monitoring_horizon,30-120s,128,333,107,1.1,0.0033033033033033035,0.0,0.010223642172523962
ThinkStream,v1.1_standard_primary,monitoring_horizon,<=30s,350,491,142,5.3,0.010794297352342158,0.0027612053301029676,0.02047190909131206
ThinkStream,v1.1_standard_primary,monitoring_horizon,>120s,71,446,59,0.2,0.0004484304932735426,0.0,0.0013575893572687926
ThinkStream,v1.1_standard_primary,source,OVO-Bench,166,510,128,2.6,0.005098039215686275,0.0007517742955519642,0.01220610512141982
ThinkStream,v1.1_standard_primary,source,StreamBench,241,760,50,4.0,0.005263157894736842,0.0,0.013202099983155212
ThinkStream,v1.1_standard_primary,task_type,CRR,48,48,10,0.0,0.0,0.0,0.0
ThinkStream,v1.1_standard_primary,task_type,REC,78,317,78,2.0,0.006309148264984227,0.0,0.0163968296978729
ThinkStream,v1.1_standard_primary,task_type,SSR,40,145,40,0.6000000000000001,0.00413793103448276,0.0012987012987012987,0.007802811550151969
ThinkStream,v1.1_standard_primary,task_type,stream bench proactive,241,760,50,4.0,0.005263157894736842,0.0,0.01433014502816104
ThinkStream,v1.1_standard_primary,trigger_type,clue_sufficient,48,48,10,0.0,0.0,0.0,0.0
ThinkStream,v1.1_standard_primary,trigger_type,event_completion,80,319,80,2.0,0.006269592476489028,0.0,0.016723810913335267
ThinkStream,v1.1_standard_primary,trigger_type,event_onset,239,758,50,4.0,0.005277044854881266,0.0,0.013999789921236124
ThinkStream,v1.1_standard_primary,trigger_type,state_interval,40,145,40,0.6000000000000001,0.00413793103448276,0.0007141590678824721,0.00816326530612245
VideoLLM-Online,v1.1_standard_primary,crowded_window,false,407,1192,178,2.3000000000000003,0.001929530201342282,0.0007234726688102894,0.0037073562623740203
VideoLLM-Online,v1.1_standard_primary,crowded_window,true,27,78,27,0.0,0.0,0.0,0.0
VideoLLM-Online,v1.1_standard_primary,effective_window_duration,2-5s,374,1105,146,0.1,9.049773755656108e-05,0.0,0.0003105710808226191
VideoLLM-Online,v1.1_standard_primary,effective_window_duration,<=2s,8,19,8,0.0,0.0,0.0,0.0
VideoLLM-Online,v1.1_standard_primary,effective_window_duration,>5s,50,146,50,2.2,0.015068493150684932,0.006535947712418301,0.025194630346125676
VideoLLM-Online,v1.1_standard_primary,monitoring_horizon,30-120s,128,333,107,1.3,0.0039039039039039042,0.0006229565116750094,0.00817674543181953
VideoLLM-Online,v1.1_standard_primary,monitoring_horizon,<=30s,350,491,142,0.4,0.000814663951120163,0.00019120458891013384,0.0017316017316017316
VideoLLM-Online,v1.1_standard_primary,monitoring_horizon,>120s,71,446,59,0.6000000000000001,0.001345291479820628,0.0,0.00422974942242758
VideoLLM-Online,v1.1_standard_primary,source,OVO-Bench,166,510,128,2.3000000000000003,0.0045098039215686276,0.0017074582703502396,0.008016662190360098
VideoLLM-Online,v1.1_standard_primary,source,StreamBench,241,760,50,0.0,0.0,0.0,0.0
VideoLLM-Online,v1.1_standard_primary,task_type,CRR,48,48,10,0.0,0.0,0.0,0.0
VideoLLM-Online,v1.1_standard_primary,task_type,REC,78,317,78,0.0,0.0,0.0,0.0
VideoLLM-Online,v1.1_standard_primary,task_type,SSR,40,145,40,2.3000000000000003,0.015862068965517243,0.006381854959544501,0.027272727272727275
VideoLLM-Online,v1.1_standard_primary,task_type,stream bench proactive,241,760,50,0.0,0.0,0.0,0.0
VideoLLM-Online,v1.1_standard_primary,trigger_type,clue_sufficient,48,48,10,0.0,0.0,0.0,0.0
VideoLLM-Online,v1.1_standard_primary,trigger_type,event_completion,80,319,80,0.0,0.0,0.0,0.0
VideoLLM-Online,v1.1_standard_primary,trigger_type,event_onset,239,758,50,0.0,0.0,0.0,0.0
VideoLLM-Online,v1.1_standard_primary,trigger_type,state_interval,40,145,40,2.3000000000000003,0.015862068965517243,0.00608006076546345,0.026846910437398744


==> figures/data/proactive_summary.csv <==
model,population,run,score_source,visual_state,response_triggering,proactive_window_s,record_count,window_count,window_score_sum,strict_all_window_accuracy,video_clustered_ci95_low,video_clustered_ci95_high,strict_observable_window_accuracy,observable_window_count,observable_coverage,question_macro_accuracy,task_macro_accuracy,eventual_accuracy,completed_records,completion_rate,failure_count,crowded_window_count,crowded_window_accuracy,non_crowded_window_accuracy,questions_with_any_false_response,questions_with_any_false_response_rate,false_response_count,outside_window_responses_per_window,redundant_response_count,redundant_responses_per_window,post_instruction_core_scheduled_minutes,false_responses_per_core_scheduled_minute,post_instruction_observation_minutes,false_responses_per_observation_minute,legacy_outside_response_count_per_window,legacy_redundant_response_count_per_window,judge_model,judge_prompt_version,judge_mode,judge_method_counts,judge_error_counts,metric_score_sum,raw_metric_score_consistent
JoyAI,v1.1_standard_primary,joyai-v1/proactive-full-v5,rescored_metrics.json,Native Streaming,autonomous,5.0,407,1270,216.9,0.17078740157480315,0.13064976706707698,0.21339121474053332,0.17078740157480315,1270,1.0,0.2644850954849305,0.11850926572659212,0.2432283464566929,389,0.9557739557739557,18,78,0.1282051282051282,0.1735738255033557,309,0.7592137592137592,1448,1.1401574803149606,948,0.7464566929133858,523.1833333333333,2.76767226275047,523.1833333333333,2.76767226275047,,,Qwen3.5-35B-A3B,osb-vlm-judge-v1,auto,"{""before_window"": 423, ""exact_match"": 299, ""no_output"": 408, ""vlm"": 140}",{},,True
LiveCC,v1.1_standard_primary,livecc-v4-full-gpu5/proactive,rescored_metrics.json,Native Streaming,autonomous,5.0,407,1270,164.8,0.12976377952755908,0.09709771267160078,0.16824763725405953,0.12976377952755908,1270,1.0,0.240640338743787,0.12103019364466862,0.12976377952755908,357,0.8771498771498771,50,78,0.14102564102564102,0.1290268456375839,404,0.9926289926289926,7138,5.620472440944882,2571,2.0244094488188975,523.1833333333333,13.643400974801697,523.1833333333333,13.643400974801697,,,Qwen3.5-35B-A3B,osb-vlm-judge-v1,auto,"{""before_window"": 343, ""exact_match"": 752, ""no_output"": 4, ""vlm"": 171}",{},,True
AURA,v1.1_standard_primary,aura-v4-proactive-full-v4,rescored_w5_metrics.json,Native Streaming,autonomous,5.0,407,1270,100.6,0.07921259842519685,0.06033289475264113,0.10143296862768217,0.07990468625893565,1259,0.9913385826771653,0.15906944820737925,0.07389882366636705,0.0878740157480315,404,0.9926289926289926,3,78,0.02564102564102564,0.08271812080536912,390,0.9582309582309583,2389,1.8811023622047245,361,0.284251968503937,549.3333333333334,4.348907766990291,549.3333333333334,4.348907766990291,,,Qwen3.5-35B-A3B,osb-vlm-judge-v1,auto,"{""before_window"": 307, ""exact_match"": 295, ""no_output"": 608, ""vlm"": 60}",{},,True
MOSS-Preview,v1.1_standard_primary,moss-preview-v5-token-full-gpu5-proactive,rescored_w5_metrics.json,Native Streaming,autonomous,5.0,407,1270,56.5,0.044488188976377956,0.023964098679534657,0.07254133727446754,0.044488188976377956,1270,1.0,0.10471744471744471,0.07539681639443437,0.046062992125984255,407,1.0,0,78,0.0,0.047399328859060404,340,0.8353808353808354,6396,5.036220472440945,868,0.6834645669291338,552.1833333333333,11.583109474510279,552.1833333333333,11.583109474510279,,,Qwen3.5-35B-A3B,osb-vlm-judge-v1,cached_reuse,"{""before_window"": 302, ""exact_match"": 461, ""no_output"": 453, ""vlm"": 54}",{},,True
MOSS-VL,v1.1_standard_primary,moss-vl-v5-token-full-gpu3-proactive,rescored_w5_metrics.json,Native Streaming,autonomous,5.0,407,1270,102.2,0.08047244094488189,0.04359689308026937,0.13793532150989768,0.08047244094488189,1270,1.0,0.11254607017764912,0.07399149166700064,0.08992125984251968,407,1.0,0,78,0.01282051282051282,0.0848993288590604,355,0.8722358722358723,2034,1.6015748031496062,2357,1.8559055118110237,552.1833333333333,3.6835592043705296,552.1833333333333,3.6835592043705296,,,Qwen3.5-35B-A3B,osb-vlm-judge-v1,cached_reuse,"{""before_window"": 346, ""exact_match"": 174, ""no_output"": 600, ""vlm"": 150}",{},,True
MiniCPM-O,v1.1_standard_primary,minicpm-o45-v1-full-sdpa-cuda6-proactive,rescored_metrics.json,Non-native Streaming,polling,5.0,407,1270,519.5,0.4090551181102362,0.35867754506839006,0.4658298925493618,0.4126290706910246,1259,0.9913385826771653,0.6101502667903334,0.2941432763248543,0.43661417322834645,388,0.9533169533169533,19,78,0.20512820512820512,0.4223993288590604,324,0.7960687960687961,2741,2.158267716535433,410,0.3228346456692913,520.5833333333334,5.265247318712982,520.5833333333334,5.265247318712982,,,Qwen3.5-35B-A3B,osb-vlm-judge-v1,auto,"{""before_window"": 293, ""exact_match"": 759, ""no_output"": 69, ""vlm"": 149}",{},,True
VideoLLM-Online,v1.1_standard_primary,videollm-online-v5-core-v4-cuda1-full-proactive,rescored_metrics.json,Native Streaming,autonomous,5.0,407,1270,2.3000000000000003,0.0018110236220472444,0.0006239885393081093,0.0033129904097646034,0.0018110236220472444,1270,1.0,0.0015315315315315315,0.003965517241379311,0.0018110236220472444,407,1.0,0,78,0.0,0.001929530201342282,402,0.9877149877149877,571,0.4496062992125984,68,0.05354330708661417,523.1833333333333,1.0913956229492532,523.1833333333333,1.0913956229492532,,,Qwen3.5-35B-A3B,osb-vlm-judge-v1,auto,"{""before_window"": 452, ""exact_match"": 25, ""no_output"": 767, ""vlm"": 26}",{},,True
ThinkStream,v1.1_standard_primary,thinkstream-v1-full-proactive-1fps-v13,rescored_metrics.json,Native Streaming,autonomous,5.0,407,1270,6.6,0.0051968503937007875,0.001597232346056969,0.010285891748003548,0.0051968503937007875,1270,1.0,0.010614250614250614,0.003927559298550957,0.005984251968503937,407,1.0,0,78,0.0,0.005536912751677852,318,0.7813267813267813,374,0.29448818897637796,48,0.03779527559055118,523.1833333333333,0.7148545761524004,523.1833333333333,0.7148545761524004,,,Qwen3.5-35B-A3B,osb-vlm-judge-v1,auto,"{""before_window"": 327, ""exact_match"": 52, ""no_output"": 869, ""vlm"": 22}",{},,True


==> figures/data/qa_summary.csv <==
model,run,score_source,record_count,strict_correct,strict_accuracy,video_clustered_ci95_low,video_clustered_ci95_high,task_macro_accuracy,source_macro_accuracy,completed_records,completion_rate,failure_count,label_usable_count,label_usable_rate,recoverable_choice_correct,recoverable_choice_accuracy,recoverable_choice_usable_count,recoverable_choice_usable_rate,stored_correct,strict_minus_stored_correct,recoverable_minus_stored_correct,parser_disagreement_count,failure_types
JoyAI,joyai-v1/qa-full-v1,rescored_metrics.json,833,562,0.6746698679471789,0.637612540364834,0.7103109154556062,0.5965069721541165,0.6361245149736344,761,0.9135654261704682,72,762,0.9147659063625451,562,0.6746698679471789,762,0.9147659063625451,562,0,0,0,"{""JoyAI HTTP 500: 500 Internal Server Error\n\nServer got itself in trouble"": 1, ""JoyAI service error: {'message': 'Error code: 400 - {\\'error\\': {\\'message\\': \""\\'max_tokens\\' or \\'max_completion_tokens\\' is too large: 4000. This model\\'s maximum context length is 4096 tokens and your request has 2444 input tokens (4000 > 4096 - 2444). None\"", \\'type\\': \\'BadRequestError\\', \\'param\\': None, \\'code\\': 400}}', 'type': 'BadRequestError'}; JoyAI HTTP 500: 500 Internal Server Error\n\nServer got itself in trouble"": 48, ""JoyAI service error: {'message': 'Error code: 400 - {\\'error\\': {\\'message\\': \""\\'max_tokens\\' or \\'max_completion_tokens\\' is too large: 4000. This model\\'s maximum context length is 4096 tokens and your request has 2588 input tokens (4000 > 4096 - 2588). None\"", \\'type\\': \\'BadRequestError\\', \\'param\\': None, \\'code\\': 400}}', 'type': 'BadRequestError'}; JoyAI HTTP 500: 500 Internal Server Error\n\nServer got itself in trouble"": 1, ""JoyAI service error: {'message': 'Error code: 400 - {\\'error\\': {\\'message\\': \""\\'max_tokens\\' or \\'max_completion_tokens\\' is too large: 4000. This model\\'s maximum context length is 4096 tokens and your request has 2632 input tokens (4000 > 4096 - 2632). None\"", \\'type\\': \\'BadRequestError\\', \\'param\\': None, \\'code\\': 400}}', 'type': 'BadRequestError'}; JoyAI HTTP 500: 500 Internal Server Error\n\nServer got itself in trouble"": 1, ""JoyAI service error: {'message': 'Error code: 400 - {\\'error\\': {\\'message\\': \""\\'max_tokens\\' or \\'max_completion_tokens\\' is too large: 4000. This model\\'s maximum context length is 4096 tokens and your request has 2652 input tokens (4000 > 4096 - 2652). None\"", \\'type\\': \\'BadRequestError\\', \\'param\\': None, \\'code\\': 400}}', 'type': 'BadRequestError'}; JoyAI HTTP 500: 500 Internal Server Error\n\nServer got itself in trouble"": 5, ""JoyAI service error: {'message': 'The decoder prompt (length 16539) is longer than the maximum model length of 16384. Make sure that `max_model_len` is no smaller than the number of text tokens plus multimodal tokens. For image inputs, the number of image tokens depends on the number of images, and possibly their aspect ratios as well.', 'type': 'APIError'}"": 1, ""JoyAI service error: {'message': 'The decoder prompt (length 16940) is longer than the maximum model length of 16384. Make sure that `max_model_len` is no smaller than the number of text tokens plus multimodal tokens. For image inputs, the number of image tokens depends on the number of images, and possibly their aspect ratios as well.', 'type': 'APIError'}"": 1, ""JoyAI service error: {'message': 'The decoder prompt (length 17012) is longer than the maximum model length of 16384. Make sure that `max_model_len` is no smaller than the number of text tokens plus multimodal tokens. For image inputs, the number of image tokens depends on the number of images, and possibly their aspect ratios as well.', 'type': 'APIError'}"": 1, ""JoyAI service error: {'message': 'The decoder prompt (length 18073) is longer than the maximum model length of 16384. Make sure that `max_model_len` is no smaller than the number of text tokens plus multimodal tokens. For image inputs, the number of image tokens depends on the number of images, and possibly their aspect ratios as well.', 'type': 'APIError'}"": 1, ""JoyAI service error: {'message': 'The decoder prompt (length 18152) is longer than the maximum model length of 16384. Make sure that `max_model_len` is no smaller than the number of text tokens plus multimodal tokens. For image inputs, the number of image tokens depends on the number of images, and possibly their aspect ratios as well.', 'type': 'APIError'}"": 1, ""JoyAI service error: {'message': 'The decoder prompt (length 18800) is longer than the maximum model length of 16384. Make sure that `max_model_len` is no smaller than the number of text tokens plus multimodal tokens. For image inputs, the number of image tokens depends on the number of images, and possibly their aspect ratios as well.', 'type': 'APIError'}"": 1, ""JoyAI service error: {'message': 'The decoder prompt (length 19329) is longer than the maximum model length of 16384. Make sure that `max_model_len` is no smaller than the number of text tokens plus multimodal tokens. For image inputs, the number of image tokens depends on the number of images, and possibly their aspect ratios as well.', 'type': 'APIError'}"": 1, ""JoyAI service error: {'message': 'The decoder prompt (length 19460) is longer than the maximum model length of 16384. Make sure that `max_model_len` is no smaller than the number of text tokens plus multimodal tokens. For image inputs, the number of image tokens depends on the number of images, and possibly their aspect ratios as well.', 'type': 'APIError'}"": 1, ""JoyAI service error: {'message': 'The decoder prompt (length 19502) is longer than the maximum model length of 16384. Make sure that `max_model_len` is no smaller than the number of text tokens plus multimodal tokens. For image inputs, the number of image tokens depends on the number of images, and possibly their aspect ratios as well.', 'type': 'APIError'}"": 1, ""JoyAI service error: {'message': 'The decoder prompt (length 19862) is longer than the maximum model length of 16384. Make sure that `max_model_len` is no smaller than the number of text tokens plus multimodal tokens. For image inputs, the number of image tokens depends on the number of images, and possibly their aspect ratios as well.', 'type': 'APIError'}"": 1, ""JoyAI service error: {'message': 'The decoder prompt (length 20182) is longer than the maximum model length of 16384. Make sure that `max_model_len` is no smaller than the number of text tokens plus multimodal tokens. For image inputs, the number of image tokens depends on the number of images, and possibly their aspect ratios as well.', 'type': 'APIError'}"": 1, ""JoyAI service error: {'message': 'The decoder prompt (length 20417) is longer than the maximum model length of 16384. Make sure that `max_model_len` is no smaller than the number of text tokens plus multimodal tokens. For image inputs, the number of image tokens depends on the number of images, and possibly their aspect ratios as well.', 'type': 'APIError'}"": 1, ""JoyAI service error: {'message': 'The decoder prompt (length 23527) is longer than the maximum model length of 16384. Make sure that `max_model_len` is no smaller than the number of text tokens plus multimodal tokens. For image inputs, the number of image tokens depends on the number of images, and possibly their aspect ratios as well.', 'type': 'APIError'}"": 1, ""JoyAI service error: {'message': 'The decoder prompt (length 23715) is longer than the maximum model length of 16384. Make sure that `max_model_len` is no smaller than the number of text tokens plus multimodal tokens. For image inputs, the number of image tokens depends on the number of images, and possibly their aspect ratios as well.', 'type': 'APIError'}"": 1, ""JoyAI service error: {'message': 'The decoder prompt (length 24056) is longer than the maximum model length of 16384. Make sure that `max_model_len` is no smaller than the number of text tokens plus multimodal tokens. For image inputs, the number of image tokens depends on the number of images, and possibly their aspect ratios as well.', 'type': 'APIError'}"": 1, ""JoyAI service error: {'message': 'The decoder prompt (length 26891) is longer than the maximum model length of 16384. Make sure that `max_model_len` is no smaller than the number of text tokens plus multimodal tokens. For image inputs, the number of image tokens depends on the number of images, and possibly their aspect ratios as well.', 'type': 'APIError'}; JoyAI HTTP 500: 500 Internal Server Error\n\nServer got itself in trouble"": 1}"
LiveCC,livecc-v4-full-gpu5/qa,metrics.json,833,543,0.6518607442977191,0.616559567098887,0.6869174231512187,0.5928530657357997,0.6244621181971943,782,0.9387755102040817,51,782,0.9387755102040817,543,0.6518607442977191,782,0.9387755102040817,543,0,0,0,"{""LiveCC input plus generation exceeds model context window: requested=32780, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=32789, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=32792, limit=32768"": 2, ""LiveCC input plus generation exceeds model context window: requested=32793, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=32794, limit=32768"": 2, ""LiveCC input plus generation exceeds model context window: requested=32795, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=32799, limit=32768"": 2, ""LiveCC input plus generation exceeds model context window: requested=32810, limit=32768"": 3, ""LiveCC input plus generation exceeds model context window: requested=32814, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=32885, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=32895, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=32903, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=32926, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=32938, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=32948, limit=32768"": 4, ""LiveCC input plus generation exceeds model context window: requested=32950, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=32973, limit=32768"": 2, ""LiveCC input plus generation exceeds model context window: requested=32985, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=32991, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=32992, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=32993, limit=32768"": 2, ""LiveCC input plus generation exceeds model context window: requested=32995, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=32997, limit=32768"": 3, ""LiveCC input plus generation exceeds model context window: requested=33013, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=33028, limit=32768"": 2, ""LiveCC input plus generation exceeds model context window: requested=33033, limit=32768"": 3, ""LiveCC input plus generation exceeds model context window: requested=33043, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=33048, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=33085, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=33100, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=33104, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=33106, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=33122, limit=32768"": 1, ""LiveCC input plus generation exceeds model context window: requested=33132, limit=32768"": 3}"
AURA,aura-v4-qa-full-v4,rescored_metrics.json,833,615,0.7382953181272509,0.7030347090239855,0.7720153734125356,0.6998943805230162,0.7107035369614964,832,0.9987995198079231,1,828,0.9939975990396158,615,0.7382953181272509,828,0.9939975990396158,615,0,0,0,"{""The decoder prompt (length 16844) is longer than the maximum model length of 16384. Make sure that `max_model_len` is no smaller than the number of text tokens plus multimodal tokens. For image inputs, the number of image tokens depends on the number of images, and possibly their aspect ratios as well."": 1}"
MOSS-Preview,moss-preview-v5-token-full-gpu5-qa,rescored_metrics.json,833,542,0.6506602641056423,0.6140298601091525,0.6871924100576657,0.6030265995046534,0.6256156103870262,833,1.0,0,817,0.9807923169267707,542,0.6506602641056423,817,0.9807923169267707,542,0,0,1,{}
MOSS-VL,moss-vl-v5-token-full-gpu3-qa,rescored_metrics.json,833,468,0.5618247298919568,0.7167878713176383,0.7831506342471571,0.7517015608223964,0.7432407223161874,832,0.9987995198079231,1,621,0.7454981992797118,625,0.7503001200480192,826,0.9915966386554622,612,-144,13,191,"{""MOSS output reader failed: MOSS-VL realtime generation failed; MOSS close failed: MOSS-VL realtime generation failed"": 1}"
MiniCPM-O,minicpm-o45-v1-full-sdpa-cuda6-qa,metrics.json,833,594,0.7130852340936374,0.6760352657030964,0.7494294357169645,0.6455181263543242,0.6831596358571286,832,0.9987995198079231,1,778,0.9339735894357744,594,0.7130852340936374,778,0.9339735894357744,594,0,0,0,"{""CUDA out of memory. Tried to allocate 8.81 GiB. GPU 0 has a total capacity of 79.33 GiB of which 7.86 GiB is free. Including non-PyTorch memory, this process has 71.46 GiB memory in use. Of the allocated memory 70.16 GiB is allocated by PyTorch, and 818.60 MiB is reserved by PyTorch but unallocated. If reserved but unallocated memory is large try setting PYTORCH_CUDA_ALLOC_CONF=expandable_segments:True to avoid fragmentation.  See documentation for Memory Management  (https://pytorch.org/docs/stable/notes/cuda.html#environment-variables)"": 1}"
VideoLLM-Online,videollm-online-v5-core-v4-cuda1-full-qa,rescored_metrics.json,833,5,0.006002400960384154,0.015238992944089579,0.03977358400043864,0.038069216757741345,0.02848908068848871,833,1.0,0,7,0.008403361344537815,22,0.026410564225690276,39,0.0468187274909964,5,0,17,0,{}
ThinkStream,thinkstream-v1-full-qa-1fps-v13,metrics.json,833,512,0.6146458583433373,0.5804375115306561,0.6506940173477828,0.6124598131856196,0.610551810765098,833,1.0,0,833,1.0,512,0.6146458583433373,833,1.0,512,0,0,0,{}


==> figures/main/results_plot_data.json <==
{
  "provenance": {
    "values": "QA table values are from the current manuscript; proactive accuracy/CIs and standard-track median delays are generated from research/current-v4/proactive_summary.csv and proactive_windows.csv. FA/Miss follow the audited response-level analysis; MiniCPM-O native duplex follows its diagnostic run summary.",
    "confidence_intervals": "Video-clustered percentile bootstrap, 2,000 resamples, generated by analyze_current_results.py from current-v4 window-level scores.",
    "judge_model": "Qwen3.5-35B-A3B for semantic proactive judging; legacy MOSS metadata labeling Qwen3.8-27B was confirmed to be a provenance-recording error.",
    "qa_records": 833,
    "proactive_records": 407,
    "target_windows": 1270,
    "tolerance_s": 5
  },
  "models": [
    {
      "model": "LiveCC",
      "color": "#D55E00",
      "qa_accuracy": 65.19,
      "qa_completion": 93.88,
      "qa_latency_ms": 165.2,
      "pro_accuracy": 12.976378,
      "pro_delay_s": 1.08,
      "pro_false_alarm": 65.0,
      "pro_miss": 0.31,
      "pro_images": 23243.0,
      "pro_tokens": 78478.0,
      "pro_ci95": [
        9.70977126716007,
        16.82476372540595
      ],
      "pro_delay_s_unrounded": 1.0776309645000002,
      "qa_images": 21917.0,
      "qa_tokens": 146064.0,
      "qa_invalid": 6.12
    },
    {
      "model": "MOSS-VL",
      "color": "#009E73",
      "qa_accuracy": 75.03,
      "qa_completion": 99.88,
      "qa_latency_ms": 374.6,
      "pro_accuracy": 8.047244,
      "pro_delay_s": 0.33,
      "pro_false_alarm": 41.1,
      "pro_miss": 47.24,
      "pro_images": null,
      "pro_tokens": 74672.0,
      "pro_ci95": [
        4.3596893080269306,
        13.79353215098976
      ],
      "pro_delay_s_unrounded": 0.328836306,
      "qa_images": 30835.0,
      "qa_tokens": 39768.0,
      "qa_invalid": 0.84
    },
    {
      "model": "MOSS-Preview",
      "color": "#CC79A7",
      "qa_accuracy": 65.07,
      "qa_completion": 100.0,
      "qa_latency_ms": 138.1,
      "pro_accuracy": 4.448819,
      "pro_delay_s": 0.2,
      "pro_false_alarm": 77.7,
      "pro_miss": 35.67,
      "pro_images": null,
      "pro_tokens": 193517.0,
      "pro_ci95": [
        2.39640986795346,
        7.25413372744675
      ],
      "pro_delay_s_unrounded": 0.200070166,
      "qa_images": 30835.0,
      "qa_tokens": 42206.0,
      "qa_invalid": 1.92
    },
    {
      "model": "ThinkStream",
      "color": "#E69F00",
      "qa_accuracy": 61.46,
      "qa_completion": 100.0,
      "qa_latency_ms": 411.0,
      "pro_accuracy": 0.519685,
      "pro_delay_s": 2.14,
      "pro_false_alarm": 73.6,
      "pro_miss": 68.43,
      "pro_images": 32783.0,
      "pro_tokens": 373897.0,
      "pro_ci95": [
        0.15972323460569,
        1.02858917480035
      ],
      "pro_delay_s_unrounded": 2.1355952365000004,
      "qa_images": 30835.0,
      "qa_tokens": 349476.0,
      "qa_invalid": 0.0
    },
    {
      "model": "VideoLLM-Online",
      "color": "#6B7280",
      "qa_accuracy": 2.64,
      "qa_completion": 100.0,
      "qa_latency_ms": 681.1,
      "pro_accuracy": 0.181102,
      "pro_delay_s": 0.2,
      "pro_false_alarm": 82.4,
      "pro_miss": 60.39,
      "pro_images": 32783.0,
      "pro_tokens": 42162.0,
      "pro_ci95": [
        0.06239885393081,
        0.33129904097646
      ],
      "pro_delay_s_unrounded": 0.199181354,
      "qa_images": 30835.0,
      "qa_tokens": 39047.0,
      "qa_invalid": 95.32
    },
    {
      "model": "AURA",
      "color": "#0072B2",
      "qa_accuracy": 73.83,
      "qa_completion": 99.88,
      "qa_latency_ms": 819.7,
      "pro_accuracy": 7.92,
      "pro_delay_s": 1.15,
      "pro_false_alarm": 59.1,
      "pro_miss": 47.64,
      "pro_images": 439400.0,
      "pro_tokens": 50957.0,
      "pro_ci95": [
        6.03328947526411,
        10.14329686276821
      ],
      "pro_delay_s_unrounded": 1.146527175,
      "qa_images": 31170.0,
      "qa_tokens": 2469.0,
      "qa_invalid": 0.6
    },
    {
      "model": "JoyAI",
      "color": "#56B4E9",
      "qa_accuracy": 67.47,
      "qa_completion": 91.36,
      "qa_latency_ms": 876.1,
      "pro_accuracy": 17.07874,
      "pro_delay_s": 1.12,
      "pro_false_alarm": 50.5,
      "pro_miss": 32.13,
      "pro_images": 313658.0,
      "pro_tokens": 797954.0,
      "pro_ci95": [
        13.06497670670769,
        21.33912147405333
      ],
      "pro_delay_s_unrounded": 1.123729117,
      "qa_images": 17235.0,
      "qa_tokens": 2286.0,
      "qa_invalid": 8.52
    },
    {
      "model": "MiniCPM-O (native duplex)",
      "color": "#8B5CF6",
      "qa_accuracy": 2.4,
      "qa_completion": 100.0,
      "qa_latency_ms": 489.5,
      "pro_accuracy": 0.51,
      "pro_delay_s": 1.24,
      "pro_false_alarm": 80.3,
      "pro_miss": 65.43,
      "pro_images": 32617.0,
      "pro_tokens": 23636.0,
      "pro_ci95": [
        0.17998556,
        0.93476155
      ],
      "pro_delay_s_unrounded": 1.239616,
      "qa_images": 30835.0,
      "qa_tokens": 24591.0,
      "qa_invalid": 93.52
    }
  ]
}


==> main.txt <==
TRACE: Temporal Audit and Condition-aware Evaluation of Streaming Video
Understanding
Yibo Ma

Qianqian Zhang

Peng Liu

Tiancheng Zhao

Om AI Research
tianchez@qju-bj.com
Correspondence: Tiancheng Zhao

Abstract
Streaming video understanding requires models to interpret
evidence as it arrives, yet current evaluations often report
task scores without specifying when evidence becomes valid,
how visual history is maintained, or how responses are triggered. As a result, similar scores may correspond to different
workloads, failure modes, and operational behavior. We introduce TRACE (Temporal Audit and Condition-aware Evaluation), a condition-aware benchmark and evaluation framework that makes these factors explicit. TRACE combines
temporally audited visual tasks with evidence timing and
instruction-dependent trigger annotations, a unified causal
Core–Adapter protocol that controls information availability while recording actual history processing and response
events, and multidimensional reporting of answer quality,
timeliness, response-selection behavior, workload, completion, and reliability. On 1,240 records from 517 videos, we
evaluate eight publicly available models or systems in eight
configurations. We find that nearly identical QA accuracy
can mask substantial differences in completion, answer validity, and generation workload, while proactive performance
separates into response quality, response delay, false alarms
(responses emitted while no target window is currently valid
and a later one remains), and missed target windows. These
results show that streaming-video performance should be
interpreted as execution-conditioned system behavior rather
than a single score. TRACE provides a reproducible basis
for evaluating streaming video understanding models and
systems under explicit temporal and execution conditions.

1. Introduction
Multimodal large language models (MLLMs) for streaming video understanding receive information incrementally
rather than as a complete video. They must process new observations as they arrive, retain information that may become

useful later, and respond when a question is asked or when a
monitored condition becomes true. This setting differs from
conventional long-video understanding, where the complete
video or a presampled context is typically available before
inference. Consequently, models operating on a live stream
cannot be compared meaningfully with offline video models
without accounting for what evidence in video was available
at the time of each response [10].
Causal access alone, however, does not fully specify a
streaming evaluation. A reported score also depends on
when the supporting evidence becomes valid, how the system maintains or reconstructs visual history, who decides
when a response is produced, and what processing and failures occur along the way. Two systems can therefore obtain
similar task scores while differing substantially in state maintenance, history replay, response timing, output redundancy,
workload, completion, or answer validity. We argue that
a streaming-video score is meaningful only when it is interpreted together with three forms of context: temporal
validity, execution conditions, and operational outcomes.
We introduce TRACE (Temporal Audit and Conditionaware Evaluation), a benchmark and evaluation framework
designed around this principle. TRACE combines temporally audited visual tasks with a unified causal Core–Adapter
protocol. The task annotations specify when evidence supports a question-answering (QA) response and when a proactive response becomes valid; the execution protocol controls
what video is available while recording how models process history and produce outputs; and the reporting layer
measures task quality together with response timing, extra
output, workload, completion, and runtime reliability under
explicitly declared execution and deployment conditions.
We evaluate eight publicly available models or systems
in eight configurations. The experiments show why the
additional context matters: nearly identical QA accuracy can
coincide with different completion rates, output volumes,
and invalid-output rates, while similar proactive scores can
mask large differences in response timing, false alarms, and

missed target windows. Differences in history processing
and evaluation boundary further show why a reported score
must remain tied to the execution condition under which it
was obtained.
Our contributions are threefold:
(1) Condition-aware streaming evaluation. We formulate
streaming-video evaluation as a system-level measurement problem in which task scores are interpreted under
explicit execution conditions. TRACE records visualstate maintenance, response initiation, and evaluation
boundary instead of treating these choices as implicit
properties of a model.
(2) Temporally audited tasks and multidimensional measurement. We construct a visual-only evaluation set
from existing streaming-video benchmarks with reviewed evidence timing and instruction-dependent proactive trigger annotations. TRACE pairs these annotations
with a unified Core–Adapter protocol that records actual
execution behavior and reports quality, timeliness, extra
output, workload, completion, and reliability.
(3) Empirical analysis of current streaming systems.
Across eight public models or systems in eight configurations, we show that conventional task scores can conceal
substantial operational differences, and that results obtained with different history-processing mechanisms or
evaluation boundaries must be interpreted under their
declared execution conditions rather than as directly interchangeable measurements.

2. Related Work
Long-video understanding. Long-video evaluations such
as Video-MME [5], LongVideoBench [25], MLVU [31],
EgoSchema [17], and LVBench [21] test event recognition,
information aggregation, and temporal reasoning over long
visual contexts. These benchmarks typically provide the
complete video before answering, or construct the model
context from the complete video in advance. They therefore
measure long-context understanding without directly establishing whether a model can process evidence that arrives
continuously or respond at the time an interaction requires
it.
Streaming and online video evaluation. Recent benchmarks have established causal visibility as a central requirement for online video understanding. StreamingBench
[12] constrains access through question-arrival times, while
RIVER [18] and S-EMBER [22] further organize temporal
relationships between questions, evidence, memory, and responses. OVBench [6] evaluates online video understanding
under causal input. These works establish that future information must be hidden, but causal access by itself does not
specify how a system forms visual state or what processing

occurs before a response is produced.
Proactive and interactive evaluation. A complementary
line of work asks when a model should respond. OVOBench [9] evaluates waiting for sufficient evidence, while
ProactiveVideoQA [23], OmniPro [29], OmniMMI [24], and
OmniInteract [16] evaluate proactive or interactive response
behavior under streaming input. These benchmarks motivate explicit response timing and event-dependent scoring.
TRACE builds on this foundation but focuses on a narrower
visual-only, single-instruction setting in order to jointly audit
temporal validity, declare execution conditions, and measure
operational behavior.
Table 1 summarizes the dimensions most relevant to
TRACE before we introduce the benchmark in detail. The
annotation columns distinguish instruction-dependent trigger
rules, per-question evidence timing, and re-audited ground
truth; the metric columns distinguish QA accuracy, response
latency, answer parsability, Proactive accuracy, response timing, explicit false-alarm/miss diagnostics, workload, and
completion. This comparison is intended to locate TRACE
within the released evaluation landscape rather than to rank
the underlying benchmarks.
TRACE’s In-window Accuracy is represented by the
Proactive Accuracy column, while Median Response Delay
is represented by Response timing. The FA/Miss column is
reserved for releases that expose explicit response-selection
error diagnostics (for example, false-positive/false-negative
or false-alarm/miss behavior) rather than only folding those
errors into an aggregate proactive score. Redundant output
is not used as a cross-benchmark column because its semantics differ substantially across interaction protocols; TRACE
reports it separately as a descriptive appendix statistic. Appendix A.1 gives the wider release landscape and the criteria
used in our audit.
Positioning of TRACE. Prior work increasingly enforces
causal access and response timing, but these controls alone
do not make streaming evaluations directly comparable. The
same reported metric can still be computed under different evidence boundaries, history mechanisms, responsetriggering protocols, and timing boundaries. TRACE makes
these conditions explicit and evaluates them together with
task quality and operational behavior.

3. TRACE Evaluation Framework
TRACE is designed around a simple premise: a streamingvideo score is under-specified unless the evaluation also
states when the evidence becomes valid, under what execution conditions the response is produced, and what operational behavior accompanies the score. The framework
therefore links temporal validity, execution conditions, and

Table 1. Comparison with released streaming-video benchmarks most directly related to TRACE’s scope. All listed projects provide public
data and evaluation code with causal streaming access, verified in our 2026-07 release audit; a cross marks absence from the released
definitions we audited, not a deficiency of the underlying work.
Task

Benchmark
StreamingBench [12]
OVO-Bench [9]
OVBench [6]
RIVER [18]
ProactiveVideoQA [23]
OmniPro [29]
OmniMMI [24]
OmniInteract [16]
TRACE (this paper)

Annotation

QA metrics

Proactive metrics

Run-level

Trigger
rules

Evidence
timing

Audited
ground truth

Accuracy

Latency
(QA)

Invalid
outputs

Accuracy

Response
timing

FA /
Miss

Workload

Completion

Rec.

QA

Proactive

900 4,500
644 ∼3.1k
1,463 4,874
1,067 4,278
1,377 1,427
1,262 2,700
1,121 2,290
250 1,430

✓
✓
✓
✓
✓
✓
✓
✓

✓
✓
×
✓
✓
✓
✓
✓

×
×
×
×
×
×
×
×

×
×
×
✓
×
×
×
×

×
×
×
×
×
×
×
×

✓
✓
✓
✓
✓
✓
✓
✓

×
×
×
×
×
×
×
×

×
×
×
×
×
×
×
×

✓
✓
×
✓
✓
✓
✓
✓

×
✓
×
✓
✓
×
×
✓

×
×
×
×
×
×
×
✓

×
×
×
×
×
×
×
×

×
×
×
×
×
×
×
×

✓

✓

✓

✓

✓

✓

✓

✓

✓

✓

✓

✓

✓

Vid.

517

1,240

operational outcomes rather than reporting them as independent implementation details.

3.1. Design Principles and Overview
Temporal validity. The evaluation must establish which
past visual evidence supports an answer and when a response
becomes eligible. For QA, this requires evidence timing
relative to question arrival. For proactive tasks, it requires
instruction-dependent trigger semantics rather than a single
generic event timestamp.
Explicit execution conditions. Models can satisfy the
same causal-visibility rule while processing the stream differently. TRACE separates how visual history is maintained,
whether proactive output is self-initiated, and what components are included in the evaluated system boundary. These
categories define comparison conditions rather than capability levels.
Operational outcomes. Task quality is reported together
with timing, extra output, workload, completion, and runtime
reliability. This allows a score to be interpreted together
with the behavior and execution volume observed in the run,
rather than as a self-contained scalar.
Framework components. TRACE operationalizes these
principles through four connected components. First, a temporally audited visual task set supplies reviewed QA evidence times and proactive trigger annotations. Second, an
Evaluation Core delivers timestamped frames and tasks on a
controlled causal timeline. Third, model-specific Adapters
connect the shared input protocol to heterogeneous models
and systems while recording actual submissions, replay, state
maintenance, outputs, and failures. Fourth, task-specific
scoring converts those observations into quality, timeliness,
behavior, workload, and reliability measurements under declared execution conditions.

Figure 1 is the reading guide for the framework and for
the metrics defined below. It links the execution path to the
QA and Proactive Response timelines so that each reported
measurement can be traced to an explicit observation point.
The middle timeline in Figure 1 illustrates QA using
separate video-time and runtime boundaries. The video-time
question timestamp q determines which frames constitute
legal evidence. On the runtime clock, rq denotes question
arrival: the moment the question becomes active and the
evaluated response path begins. The first output token occurs
at r1 , and completion is received at rend . TRACE therefore
uses the same runtime origin for both QA timing metrics:
Time to First Token (TTFT) is measured from rq to r1 , while
Response Latency is measured from rq to rend . Any querytime history reconstruction, input preparation, or queueing
that occurs after question arrival is included in both intervals;
Response Latency additionally includes generation after the
first token.
The bottom timeline in Figure 1 illustrates Proactive Response. An audited trigger or state interval defines when a
response becomes eligible; the first-token onset assigns a
generated segment to a response window, while response
content is judged separately. In-window Accuracy credits
content only when it is assigned to a valid target window,
the Median Response Delay reports how quickly assigned responses begin, the False-alarm Rate measures cases in which
the system speaks when it should not yet speak, and the Miss
Rate measures target windows that receive no response. The
figure therefore connects temporal annotation, runtime observation, and the four classes of reported outcomes: quality,
timing, response behavior, and workload/reliability.

3.2. Unified Causal Execution and Declared Conditions
Core delivers timestamped video frames and tasks on a common timeline, using fixed sampling and image-processing
rules. Models can access only video already received.

TRACE: from causal video input to multidimensional evaluation
Shared task timelines • explicit interaction tracks • linked quality, timing, behavior and workload
Evaluation Core

Model Adapter

Model / system

Scoring + reporting

Timestamped frames + tasks
Causal access • fixed delivery rules

State reuse / legal-history replay
Calls • images • tokens • failures

Answers + response segments
First-token and completion events

Reference content + time windows
Compare within declared conditions

QA: what is known when the question arrives?
Question + options at video time q

Video time
Only frames available by q are legal evidence

Future video excluded

Runtime clock
Pre-query stream state

(elapsed seconds)

Query-time history / input prep

Prefill / decoding

rq

Answer generation
r1
First output token

Question arrival

rend
Completion received

TTFT: question arrival → first token

Response Latency: question arrival → completion

Proactive Response: what to say, and when to say it
Video time → instruction-dependent response-window assignment

VALID RESPONSE WINDOW

NO VALID RESPONSE YET
False
alarm

Monitoring
instruction

In-window
answer

Event
trigger

OUTSIDE / EXTRA

Redundant
answer

Late

Response
deadline

Response-onset delay
Window rule

Point events: tolerance limit or next trigger, whichever comes first; the endpoint is excluded.

Assignment

Each dot = segment onset (first token); content is judged separately. In-window does not imply correct.

State tasks

Use the annotated interval during which the target state remains valid.

Video timestamps define evidence and windows; aligned runtime clocks measure latency. Timelines are schematic.

Figure 1. TRACE overview from causal video input to condition-aware measurement. The top row connects the controlled Core, modelspecific Adapter, evaluated model or system, and scoring layer. The middle timeline separates QA video-time evidence availability from
runtime response events; the bottom timeline separates proactive trigger validity, response onset, and response content. These observation
points support the quality, timing, extra-output, workload, completion, and reliability measurements reported by TRACE. Timelines are
schematic.

Adapters preserve question, option, and instruction content
while connecting this shared input to model-specific interfaces. They record actual image submissions, history replay,
frame drops, state maintenance, outputs, and failures.
The protocol standardizes causal visibility and task arrival, but it does not force heterogeneous systems into the
same internal state mechanism. Instead, TRACE records the
relevant execution choices so that measured quality can be
interpreted together with how the run was produced. In the
top row of Figure 1, this distinction appears as a controlled
Core feeding model-specific Adapters: the Core defines the
legal stream, whereas the Adapter records what the evaluated
configuration actually does with that stream.
For each run, TRACE records how visual history is maintained, how proactive output is initiated, and what components are included in the evaluation boundary. Native
Streaming continuously receives frames and reuses persistent internal state, whereas Non-native Streaming reconstructs a legal causal prefix or window when a query
arrives. In the standard Proactive comparison used in this
paper, configurations receive one monitoring instruction and

self-initiate their responses. The evaluation boundary distinguishes a model with its Adapter from a complete interaction
system that may include external memory, scheduling, or
multiple services. Deployment is declared separately, such
as directly loaded weights or a local service.
Figure 2 focuses on the two execution dimensions that
vary in the reported experiments: state and input organization, and the measurement boundary. The former determines
whether the legal visual history is maintained incrementally
or reconstructed at query time; the latter determines whether
reported measurements cover a model with its Adapter or
an end-to-end system with additional memory, scheduling,
or services. System-level timing and workload retain these
tested boundaries and should not be read as hardware-neutral
efficiency rankings.

3.3. Evaluation Metrics
The metric families in Table 2 attach measurements to the
same execution trace. QA metrics separate answer quality and format validity from runtime timing and workload.
Proactive metrics separate content credit from response

TRACE execution conditions
The standard comparison fixes causal access while declaring how history is organized and what the reported boundary includes.

STATE AND INPUT ORGANIZATION | How is legal visual history provided?
Native Streaming

Query-time causal prefix

Frame 1

Frame 2

Frame 3

State 1

State 2

State 3

Incoming frames update persistent internal state.

PROACTIVE RESPONSE MODE

Legal video prefix

Model

The causal history is reconstructed when the question arrives.
Future frames remain excluded; the execution path is different.

All standard Proactive configurations receive one monitoring instruction and self-initiate responses.

EVALUATION BOUNDARY | Which components contribute to the reported result?
Complete system

Model + Adapter

Adapter

Model

Reported measurements cover the adapted model path.

Memory

Scheduler

Model(s)

External memory and orchestration remain inside the boundary.

Deployment is declared separately (e.g., local weights or local service).
Execution conditions define what a measurement includes; they are not capability levels.

Figure 2. Execution conditions recorded by TRACE. Native Streaming updates persistent state as frames arrive, whereas Non-native
Streaming reconstructs a legal causal prefix or window at query time. Model + Adapter and complete-system boundaries specify which
components contribute to reported measurements; deployment is declared separately. Proactive configurations in the standard comparison
receive one monitoring instruction and self-initiate their responses. These properties define measurement conditions, not capability levels.

timeliness and from two distinct response-selection failures:
speaking when no target response is yet valid, and failing
to cover a target window. In particular, the main proactive
quality metric is In-window Accuracy, timeliness is summarized by the Median Response Delay, and response behavior
is summarized by the False-alarm and Miss rates. The arrows in the table indicate preferred directions only when the
task population, completion conditions, and measurement
boundaries are comparable.
QA evaluation. A question and its options arrive at video
time q. Only frames available by q are legal evidence; future video is excluded. As shown in the middle timeline of
Figure 1, the runtime clock starts at question arrival rq . The
first output token occurs at r1 , and completion is received at
rend .
Accuracy counts a record as correct only when the parser
recovers one unambiguous valid option:
N

1 X
Accuracy =
1[ŷi = yi ].
N i=1
Failures, timeouts, and invalid outputs remain in the denominator. Completion Rate reports whether execution finishes

successfully, while Invalid Output Rate reports responses for
which no unique option can be recovered.
TRACE uses Response Latency as the primary QA timing metric:
Lcomp = rend − rq ,
where rq denotes question arrival and rend denotes completion received by the Evaluation Core. It includes query-time
history replay, input preparation, queueing, and generation
after the question becomes active.
We additionally record Time to First Token (TTFT),
TTFT = r1 − rq ,
as a diagnostic of when generation begins. TTFT is reported
in Appendix B.2 where available.
Submitted Image Count and Total Output Tokens describe
the execution volume observed by the Model Adapter. They
are workload measurements rather than normalized computecost measures. Parsing, timing coverage, and resourceaccounting details are provided in Appendix B.2.
Proactive Response evaluation. Each Proactive Response
task provides a monitoring instruction and one or more annotated event triggers or valid state intervals. As shown in

Table 2. Main evaluation metrics. Arrows indicate preferred directions when task population, completion conditions, and measurement
boundaries are comparable.
Task / dimension

Metric

Definition

QA quality
QA reliability
QA response
QA response
QA workload
QA workload

Accuracy ↑
Completion Rate ↑
Response Latency ↓
Time to First Token (TTFT) ↓
Submitted Image Count ↓
Total Output Tokens ↓

QA format

Invalid Output Rate ↓

Correct, uniquely parsed records divided by all records
Successfully completed records divided by all QA records
Question arrival rq to completion receipt rend
Question arrival rq to first output token r1
Actual image submissions, including repeats
All tokens generated during the QA run; Section 5 reports the portion observed through interface telemetry
Fraction not uniquely mapped to a legal option

Proactive quality
Proactive timeliness
Proactive behavior

In-window Accuracy ↑
Median Response Delay ↓
False-alarm Rate ↓

Proactive behavior
Proactive reliability

Miss Rate ↓
Completion Rate ↑

the bottom timeline of Figure 1, each trigger defines a valid
response window. Before that window, there is no valid
response yet; responses beginning during the window can
be assigned to the target, while responses outside it do not
receive strict-window credit.
For a point trigger ti , tolerance W , and next trigger ti+1 ,
TRACE defines
[ti , min(ti + W, ti+1 )).
The endpoint is excluded. State tasks instead use their annotated valid intervals. Main results use W = 5 seconds.
Responses are assigned by segment onset, i.e., the first
output token. Timing determines which response window
a segment belongs to, while response content is scored separately. An in-window answer is therefore not necessarily
correct.
Sequential Steps Recognition (SSR) and Clues Reveal
Responding (CRR) use a semantic Judge; the remaining
tasks use normalized exact matching. In-window Accuracy
is the sum of assigned window scores divided by all target
windows.
Timeliness is measured by Median Response Delay, the
median response-onset delay from the event trigger to the
first output token of the assigned response.
TRACE also reports two response-selection errors. A
false alarm is a response that begins when no response
window is currently valid and a later response opportunity
remains. The global False-alarm Rate is
P
false-alarm response episodes
.
FA = P
all assembled response episodes
The Miss Rate is the fraction of target windows that receive
no assigned response.

Average score over all target windows, including partial credit
Median trigger-to-onset delay over answered windows
False-alarm response episodes divided by all assembled response episodes
(global ratio)
Target windows without an assigned response, divided by all target windows
Successfully completed records divided by all Proactive records

Thus, In-window Accuracy measures response quality,
Median Response Delay measures response timing, and
FA and Miss measure response-selection behavior. Appendix B.2 reports timing coverage and additional output
statistics.

3.4. Evaluation Scope
TRACE currently evaluates visual-only, single-instruction
streaming video understanding. QA tasks introduce a question at a specified video time, while Proactive Response
tasks provide a monitoring instruction before one or more
target events or states. The standard protocol uses causal
visual access at 1 FPS. Proactive configurations in the standard comparison self-initiate responses after one monitoring
instruction, and execution boundaries are reported explicitly.
Section 4 describes task construction and temporal annotation; Section 5 reports the evaluated models and results.

4. Benchmark Construction and Temporal Audit
TRACE builds its evaluation set from visual-only tasks in
StreamingBench [12] and OVO-Bench [9]. We retain tasks
that can be answered from visual evidence without audio,
subtitles, or external knowledge. Questions, instructions,
answers, and timestamps are converted into a common data
structure while preserving their source identities. We organize the selected tasks into QA and Proactive Response,
audit their temporal annotations, and form the standard set
used for 1 FPS evaluation.

4.1. Temporal Annotations for Causal Evaluation
QA annotations record the question-arrival time and the
visual evidence supporting the answer. During review, annotators watched each video, located the relevant evidence, and

marked the earliest time at which that evidence supported
the answer given the question and options, in the spirit of
temporal moment localization [7, 27]. This time cannot be
later than question arrival. The interval between the two
times is the evidence-to-question distance. The distance is
not, by itself, a difficulty measure: repeated evidence and
content complexity can also affect the task. For questions
labeled unanswerable, the permitted history before question
arrival must be checked.
Proactive annotations follow the condition specified by
the instruction. For event-onset tasks, the trigger is the first
time the target condition holds. For event-completion tasks,
it is the end of the requested action. For sufficient-evidence
tasks, it is the earliest time at which the visible clues support
a unique answer and rule out the relevant alternatives. State
tasks use the interval during which the answer remains valid,
ending when the state ceases to hold or is replaced.
These four types describe instruction-dependent trigger
rules, not mutually exclusive types of video content. The
same action may use an onset or completion trigger depending on the instruction. Each annotation also records the
expected answer and event order, with the instruction preceding the target trigger. The annotations define video-grounded
reference times; the response tolerance used for scoring is
specified in Section 3. Examples are given in Appendix A.3.

4.2. Data Preparation and Quality Control
The construction workflow combined manual organization,
model-assisted risk screening, and human review. Model
screening was used to identify possible problems with visual answerability, answer uniqueness, evidence timing, and
proactive trigger boundaries. Annotators then inspected the
source videos, reviewed the questions or instructions, answers, and temporal annotations, and either corrected the
records or removed records that could not be repaired reliably. High-risk records received focused review, while
lower-risk records were sampled according to the review
procedure.
Researchers performed targeted verification on records
that remained unresolved after the annotators’ second pass
or were later flagged against the evaluation criteria. They
did not independently re-annotate every record. Annotators could see the existing annotations and model opinions,
so this was assisted quality control rather than blind duplicate annotation. The release publishes aggregate review
statistics, a per-record change ledger with prior and revised
values, and an exclusion list with reasons. In release set,
the ledger contains 328 edited records comprising 952 fieldlevel changes, together with 52 excluded records. Of the
328 edited records, 325 change at least one timing or trigger
field: 100/103 edited QA records and all 225 edited Proactive records. For directly comparable numeric timestamp
fields, the median absolute revision is 3.0 s for QA (127

field changes; 90th percentile 58.2 s) and 2.24 s for Proactive Response (150 field changes; 90th percentile 20.76 s).
These statistics quantify annotation movement rather than
model-score changes, but they show that the temporal audit is not cosmetic: a revised QA evidence time changes
the legal causal history associated with a question, while
a revised proactive trigger changes the boundary used for
in-window credit, false alarms, and misses. The internal
review workspace, including model-audit runs and annotator
session history. Section 4.3 separates records with a retained
human decision in this review round from records retained
after model screening alone.

4.3. Final Standard Set and Sampling Observability
The released dataset contains 1,248 records over 522 videos:
833 QA records and 415 Proactive Response records with
1,338 response windows. One video is shared across the two
task types after deduplication by source and path.
The standard 1 FPS evaluation set contains 1,240 records
over 517 videos: all 833 QA records and 407 Proactive Response records with 1,270 response windows. Eight Proactive records containing 25 windows of at most one second are
retained as a released sampling-stress subset but excluded
from the primary evaluation because they cannot be reliably
sampled at 1 FPS.
Before release, we checked record IDs, answer-option
consistency, temporal ordering, response-window boundaries, media bounds, and source mappings. The released
annotations, subset definitions, and change ledger are sufficient to reproduce the evaluation population and its revision
provenance; the internal review workspace is not required
for execution.

5. Experiments
We evaluate eight publicly available models or systems in
eight configurations on the TRACE standard set. Failed
runs remain in the corresponding denominators. This section
reports the experimental setup and the main measured results;
Section 6 analyzes what these results imply for streamingsystem comparison.

5.1. Experimental Setup and Comparison Groups
Core delivers timestamped red-green-blue (RGB) frames
at 1 FPS with real-time pacing and controls question or instruction arrival. QA uses the same questions and answer
parser across configurations; semantic Proactive scoring
uses the same Qwen3.5-35B-A3B Judge configuration (Appendix A.2). The reported local-model runs were executed
on NVIDIA A100 80GB GPUs; exact per-run checkpoints,
Adapter settings, and resolved runtime configurations are
released with the project. Timing and workload measurements remain configuration-specific rather than hardwarenormalized.

Table 3. Per-model configurations and result boundaries.

Model/system

State and input organization

Proactive trigger

Deployment and evaluation
boundary

AURA

QA: Non-native prefix
processing at query time;
Proactive: persistent history with
incremental visual-state updates
Native; real-time session and
asynchronous frame queue
Native; real-time session and
asynchronous frame queue
Native; persistent session and
streaming generation
Native; two-frame blocks and
persistent state
Native; per-frame visual
representations and persistent
key-value (KV) state
Native; per-frame input and
persistent duplex state
Current segments and external
summary memory; model-level
incremental state unverified

autonomous

Local service; model + Adapter

autonomous

Local weights; model + Adapter

autonomous

Local weights; model + Adapter

autonomous

Local weights; model + Adapter

autonomous

Local weights; model + Adapter

autonomous

Local weights; model + Adapter

autonomous

Local weights; model + Adapter

autonomous

Local multiple services;
end-to-end system

MOSS-VL
MOSS-Preview
LiveCC
ThinkStream
VideoLLM-Online

MiniCPM-O (native duplex)
JoyAI

Table 3 makes the execution conditions of every tested
configuration explicit before any scores are compared.
It separates visual state maintenance, proactive response
mode, and deployment/evaluation boundary. The model
+ Adapter configurations include AURA [15], LiveCC [2],
MOSS-Preview [19], MOSS-VL [20], ThinkStream [14],
VideoLLM-Online [1], and MiniCPM-O 4.5 [4]. AURA
reconstructs the QA prefix at query time and maintains persistent state for Proactive Response; the other model-side
configurations use their tested native streaming interfaces.
JoyAI [26] is evaluated as a complete system. All Proactive
configurations in the main comparison receive one monitoring instruction and self-initiate their responses.
The tables report the tested configurations rather than
hardware-normalized performance. Completion is reported
at three granularities with separate denominators—QA
record level, Proactive record level, and stream level (Appendix B.2)—and the three are not directly comparable.

on a logarithmic axis. Marker shapes identify execution
boundaries so that a point’s position is not detached from
how that result was obtained.
Table 4 intentionally keeps these operational measurements separate rather than aggregating them into a single
score. The paired view in Figure 3 already shows why:
LiveCC and MOSS-Preview occupy nearly the same accuracy level, yet the table reveals different completion, outputtoken, and invalid-output profiles; MOSS-VL combines
higher QA accuracy with a recorded token total similar to
MOSS-Preview; and VideoLLM-Online’s low accuracy coincides with a high invalid-output rate rather than incomplete
execution. MiniCPM-O native duplex exposes a different
interface failure mode, with 93.52% of QA outputs not recoverable as a unique option under the text protocol. Section 6
analyzes these contrasts as evidence for condition-aware
reporting rather than treating any single axis as a model
ranking.

5.2. Main QA Results

5.3. Main Proactive Results

Table 4 and Figure 3 report Accuracy together with completion, median Response Latency, image submissions,
recorded output tokens, and invalid-output rate. Each QA
record has one scheduled question. Figure 3 should be read
as a set of paired operational views rather than as an efficiency leaderboard: the left panel places accuracy against
the median response latency, while the right panel places the
same accuracy values against observed output-token volume

Table 5 presents the self-initiated model + Adapter results
and the complete-system result under their declared execution boundaries. In-window Accuracy averages content
credit over target windows, the Median Response Delay reports how quickly observed assigned responses begin, the
False-alarm Rate measures response episodes emitted when
the system should not yet speak, and the Miss Rate measures
target-window non-coverage. Figure 4 (a) places quality

QA / 833 records

(a) Accuracy and response latency
MOSS-VL

80

(b) Accuracy and generation workload

AURA

MOSS-VL

AURA

80

QA accuracy (%)

LiveCC

LiveCC

60

MOSS-Preview

JoyAI

ThinkStream

40

60

JoyAI

MOSS-Preview

ThinkStream

40

20

MiniCPM-O
(duplex)

20

VideoLLM-Online

0

MiniCPM-O
(duplex)

VideoLLM-Online

0
0

200

400

600

800

1000

3

Median response latency (ms)

Native model + Adapter

10

30

100

300

Recorded output tokens / QA record (log scale)

End-to-end system

Non-native prefix input

Native duplex (diagnostic)

Figure 3. QA accuracy alongside median response latency (left) and recorded output tokens per scheduled QA record (right, logarithmic axis).
Shapes identify native model + Adapter, complete-system, non-native prefix-input, and native duplex configurations. In both panels, higher
accuracy together with lower latency or lower generation volume appears toward the upper left. The axes report observed measurements
under the boundaries in Table 3, not hardware-normalized efficiency.
Table 4. QA results by execution condition. Latency is the median Response Latency in milliseconds; output tokens are observed run totals
over the scheduled population and are not normalized by completion.
(a) Native models with Adapters
Model

Accuracy

Completion

Response Latency
(median, ms)

Submitted images

Recorded output
tokens

Invalid output

LiveCC
MOSSPreview
MOSS-VL
ThinkStream
VideoLLMOnline
MiniCPM-O
(native
duplex)

65.19%
65.07%

93.88%
100.00%

165.2
138.1

21,917
30,835

146,064
42,206

6.12%
1.92%

75.03%
61.46%
2.64%

99.88%
100.00%
100.00%

374.6
411.0
681.1

30,835
30,835
30,835

39,768
349,476
39,047

0.84%
0.00%
95.32%

2.40%

100.00%

489.5

30,835

24,591

93.52%

67.47%

91.36%

876.1

17,235

2,286

8.52%

99.88%

819.7

31,170

2,469

0.60%

(b) End-to-end system
JoyAI

(c) Non-native prefix-input
AURA

73.83%

against delay with video-clustered confidence intervals, and
Figure 4 (b) exposes the behavior contrast that a single quality score would hide.
Table 5 likewise keeps proactive quality, timing, responseselection behavior, and workload separate rather than col-

lapsing them into a single score. The paired view in Figure 4
already shows why: MOSS-VL and AURA have nearly
the same In-window Accuracy but differ substantially in
False-alarm Rate and Median Response Delay, while LiveCC
combines higher window-level accuracy and near-complete

Table 5. Proactive results by response track. In-window Accuracy and Miss are window-level; False-alarm Rate is a global response-episode
ratio; Median Response Delay is conditional on answered windows with an observed onset. Delay coverage is reported in Appendix B.2.
Image and token columns are observed run totals over the scheduled population and follow the accounting boundary of Table 4.
Response behavior

Model

In-window Acc

Median
delay (s)

Falsealarm

Miss
rate

Submitted
images

Output
tokens

(a) Autonomous model + Adapter
LiveCC
AURA
MOSS-VL
MOSS-Preview
ThinkStream
VideoLLM-Online
MiniCPM-O (native duplex)

12.98%
7.92%
8.05%
4.45%
0.52%
0.18%
0.51%

1.08
1.15
0.33
0.20
2.14
0.20
1.24

65.0%
59.1%
41.1%
77.7%
73.6%
82.4%
80.3%

0.31%
47.64%
47.24%
35.67%
68.43%
60.39%
65.43%

23,243
439,400
34,520
34,520
32,783
32,783
32,617

78,478
50,957
74,672
193,517
373,897
42,162
23,636

(b) End-to-end system
JoyAI

17.08%

1.12

50.5%

32.13%

313,658

797,954

PROACTIVE / 1,270 target windows · W = 5 s

PROACTIVE / 1,270 target windows · W = 5 s

Response quality and timeliness

False alarms and missed target windows

Error bars: video-clustered 95% CI

Miss rate (% of target windows)

In-window accuracy (%)

50
40
30

JoyAI
20
10

MOSS-VL

LiveCC

MOSS-Preview

AURA

0.0

0.5

ThinkStream

MiniCPM-O
(duplex)

VideoLLM-Online

0

Workload

1.0

1.5

2.0

2.5

3.0

Median response delay after trigger (s)

Native autonomous

End-to-end system

Native duplex (diagnostic)

(a) In-window Accuracy vs. Median Response Delay

80

60

ThinkStream

MiniCPM-O
(duplex)

AURA

MOSS-VL

VideoLLM-Online
40

MOSS-Preview

JoyAI

20

LiveCC
0
40

50

60

70

80

90

False-alarm rate (% of response episodes)

Native autonomous

End-to-end system

Native duplex (diagnostic)

(b) False-alarm Rate vs. Miss Rate

Figure 4. Proactive Response results on the standard set. (a) In-window Accuracy with video-clustered 95% confidence intervals versus
Median Response Delay. Higher accuracy and lower delay appear toward the upper left. (b) False-alarm Rate versus Miss Rate, summarizing
two complementary forms of response-selection error; lower values on both axes are preferred. Marker shapes distinguish native model +
Adapter, complete-system, and native duplex diagnostic configurations.

target-window coverage with a high False-alarm Rate. Median Response Delay is conditional on answered windows
with an observed onset, so it describes observed response timing rather than target-window coverage. Section 6 analyzes
these contrasts as evidence for condition-aware reporting
rather than treating any single axis as a model ranking.

6. Analysis and Key Findings
The results reveal three reasons why a single task score is
insufficient for streaming-video evaluation. First, temporal
audit materially changes the boundaries on which correctness and response timing are measured. Second, proactive
performance separates into quality, timing, and responseselection behavior rather than varying along one common
axis. Third, the same model or task score can have different
meanings under different execution conditions and system
boundaries. We examine these three findings below.

6.1. Finding 1: Temporal Audit Establishes Reliable
Measurement Boundaries
TRACE’s temporal audit is not merely a data-cleaning step:
it determines the boundaries on which both QA and Proactive Response are evaluated. Across the reviewed data, 328
records were edited and 52 were excluded, with 325 of
the 328 edited records involving temporal or trigger-related
fields. For QA, 100 of 103 edited records contained timing
revisions; for Proactive Response, all 225 edited records
revised or added trigger annotations. Among directly comparable timestamps, the median absolute revision was 3.0 s
for QA and 2.24 s for Proactive Response, with much larger
shifts in the upper tail.
These revisions affect different parts of the two task types.
In QA, reviewed evidence times determine which visual information is legally available before question arrival and how
much history the answer requires. In Proactive Response,

audited triggers and valid intervals determine whether a response is in-window, how response delay is measured, and
whether an unassigned response contributes to a false alarm
or a target window to a miss. The same model output can
therefore receive different evaluation outcomes under different temporal boundaries.
The audit thus provides the shared temporal basis on
which TRACE’s downstream measurements are defined.
Rather than treating timestamps as fixed metadata, TRACE
makes temporal validity an explicit, reviewed part of the
evaluation protocol.

6.2. Finding 2: Similar Task Scores Can Hide Different System Behaviors
Across both QA and Proactive Response, task quality does
not determine the operational or response behavior observed
during evaluation. TRACE therefore keeps these measurements separate instead of collapsing them into a single aggregate score.
The QA results provide a simple example. LiveCC and
MOSS-Preview achieve nearly identical Accuracy, at 65.19%
and 65.07%, yet their operational profiles differ substantially. MOSS-Preview completes all records, compared with
93.88% completion for LiveCC, records 42,206 output tokens rather than 146,064, and has a lower Invalid Output
Rate (1.92% versus 6.12%). Similar accuracy therefore does
not imply similar completion, answer validity, or generation
workload.
The same separation is more pronounced for Proactive
Response, where quality, timing, and response selection can
vary independently. MOSS-VL and AURA occupy essentially the same accuracy, with 8.05% and 7.92% In-window
Accuracy. Their response behavior, however, is not equally
similar. MOSS-VL has a 41.1% False-alarm Rate and a
0.33 s median Response Delay, compared with 59.1% and
1.15 s for AURA. Thus, two models can receive nearly the
same window-level quality score while differing substantially in when and how often they respond outside valid
opportunities.
The two MOSS models illustrate another form of separation. MOSS-VL reaches 8.05% In-window Accuracy with
74,672 recorded output tokens, compared with 4.45% and
193,517 tokens for MOSS-Preview. MOSS-Preview begins
its observed assigned responses slightly earlier at the median
(0.20 s versus 0.33 s), but it also produces a much higher
False-alarm Rate (77.7% versus 41.1%) while missing fewer
target windows (35.67% versus 47.24%). Faster observed
responses and lower miss rates therefore do not necessarily
imply better response selection or higher response quality.
The measurements describe distinct aspects of behavior.
LiveCC makes this distinction especially clear. Its autonomous In-window Accuracy is 12.98%, and on the sharedvideo population it exceeds AURA by +4.92 points (95%

CI +2.28 to +7.97). At the same time, it misses only
0.31% of target windows, but 65.0% of its assembled response episodes are false alarms. This is not a contradiction: Miss Rate measures whether target windows receive
an assigned response, whereas False-alarm Rate measures
responses emitted when no response window is currently
valid and a later opportunity remains. A configuration can
therefore cover nearly every target window while also producing many responses at inappropriate times. Conversely,
ThinkStream and VideoLLM-Online combine high Miss
Rates (68.43% and 60.39%) with high False-alarm Rates
(73.6% and 82.4%), showing that frequent off-window output does not guarantee target-window coverage.
These cases show that accuracy, completion, answer validity, workload, response timing, false alarms, and misses
expose different aspects of system behavior. TRACE reports
these quantities separately because no single one reliably
predicts the others. The resulting multidimensional view
does not replace task accuracy; it explains how a reported
task score was obtained and which operational or response
behaviors accompany it.

6.3. Finding 3: Execution Conditions Define What
a Score Measures
A reported metric remains tied to the execution path that
produced it. This matters even when all Proactive configurations in the main comparison are self-initiated. AURA,
for example, reconstructs the legal visual prefix at QA query
time but maintains persistent incremental state for Proactive
Response. Its QA latency and submitted-image count therefore describe a different history-processing path from native
stateful configurations, rather than a hardware-normalized
notion of model speed or efficiency.
Evaluation boundary creates a second distinction. JoyAI’s
17.08% In-window Accuracy is measured at the completesystem boundary, including the tested memory and scheduling components, whereas the model + Adapter results measure the model-side execution path exposed through TRACE.
These measurements remain informative, but the same numeric metric does not imply that the same components, workload, or failure sources are included in the result.
MiniCPM-O native duplex provides a complementary
interface diagnostic. It is evaluated through its native persistent listen/speak interaction, but its spoken-style QA outputs
are poorly matched to the benchmark’s text-option protocol:
93.52% cannot be recovered as a unique option, yielding
2.40% QA Accuracy. On Proactive Response it remains selfinitiated, with 0.51% In-window Accuracy and a 65.43%
Miss Rate. These numbers are reported as measurements
of the tested interface, not as interface-independent estimates of the underlying model’s capability. Together, the
examples show why TRACE keeps history organization, response mode, and system boundary visible when interpreting

a score.
Taken together, these findings show that temporal validity,
multidimensional behavior, and execution conditions each
affect how a streaming result should be interpreted. TRACE
makes these distinctions explicit so that similar task scores
are not mistaken for equivalent system behavior.

operation tests. These extensions would broaden the operating regimes covered by the benchmark while preserving
the requirement that reported results remain tied to their
temporal validity, execution conditions, and measurement
boundaries.

References
7. Conclusion
TRACE reframes streaming video understanding as a
condition-aware measurement problem rather than a singlescore task. A streaming result is interpretable only when
three elements are made explicit together: the temporal validity of the supporting evidence, the execution conditions
under which responses are produced, and the operational behavior accompanying task quality. TRACE operationalizes
this view through temporally audited QA evidence and proactive response windows, a controlled Core–Adapter protocol,
and multidimensional reporting of quality, timing, responseselection behavior, workload, completion, and reliability.
The experiments show that these distinctions are consequential. Temporal audit materially revises the boundaries
on which QA evidence and proactive responses are evaluated; similar task scores can accompany substantially different completion, answer validity, workload, response timing,
false alarms, and missed target windows; and differences in
history organization or complete-system boundaries change
what a reported score represents. TRACE therefore improves
interpretability not by replacing task accuracy, but by making
the temporal, operational, and execution conditions behind
that accuracy explicit and reproducible.

8. Limitations and Future Directions
Limitations. The current findings are limited to the tested
models or systems on visual-only, single-instruction tasks at
1 FPS. Proactive tasks emphasize positive triggers, so Falsealarm Rate measures responses emitted when no response
window is currently valid and a later response opportunity remains, rather than a general false-positive rate on no-trigger
videos. In addition, some models also retain implementationspecific limitations, including ThinkStream’s trailing-block
submission behavior, JoyAI’s tested complete-system boundary, and the largely unparseable spoken-style output of
MiniCPM-O native duplex under the text protocol. Annotation and Judge uncertainty, timing coverage, and
configuration-specific details are documented in Section 4
and the Appendix.
Future directions. TRACE currently prioritizes explicit
temporal and execution conditions over breadth of modalities and interaction patterns. Natural extensions include
no-trigger and negative-event coverage, higher visual sampling rates, audio and multi-turn interaction, and sustained-

[1] Joya Chen, Zhaoyang Lv, Shiwei Wu, Kevin Qinghong Lin, Chenan
Song, Difei Gao, Jia-Wei Liu, Ziteng Gao, Dongxing Mao, and
Mike Zheng Shou. Videollm-online: Online video large language
model for streaming video. arXiv preprint arXiv:2406.11816, 2024.
[2] Joya Chen, Ziyun Zeng, Yiqi Lin, Wei Li, Zejun Ma, and Mike Zheng
Shou. Livecc: Learning video llm with streaming speech transcription
at scale. arXiv preprint arXiv:2504.16030, 2025.
[3] Jacob Cohen. A coefficient of agreement for nominal scales. Educational and Psychological Measurement, 20(1):37–46, 1960.
[4] Junbo Cui, Bokai Xu, Chongyi Wang, Tianyu Yu, Weiyue Sun,
Yingjing Xu, Tianran Wang, Zhihui He, Wenshuo Ma, Tianchi Cai,
Jiancheng Gui, Luoyuan Zhang, Xian Sun, Fuwei Huang, Moye Chen,
Zhuo Lin, Hanyu Liu, Qingxin Gui, Qingzhe Han, Yuyang Wen, Huiping Liu, Rongkang Wang, Yaqi Zhang, Hongliang Wei, Chi Chen,
You Li, Kechen Fang, Jie Zhou, Yuxuan Li, Guoyang Zeng, Chaojun
Xiao, Yankai Lin, Xu Han, Maosong Sun, Zhiyuan Liu, and Yuan
Yao. MiniCPM-o 4.5: Towards real-time full-duplex omni-modal
interaction. arXiv preprint arXiv:2604.27393, 2026.
[5] Chaoyou Fu, Yuhan Dai, Yongdong Luo, Lei Li, Shuhuai Ren, Renrui Zhang, Zihan Wang, Chenyu Zhou, Yunhang Shen, Mengdan
Zhang, Peixian Chen, Yanwei Li, Shaohui Lin, Sirui Zhao, Ke Li,
Tong Xu, Xiawu Zheng, Enhong Chen, Caifeng Shan, Ran He, and
Xing Sun. Video-MME: The first-ever comprehensive evaluation
benchmark of multi-modal LLMs in video analysis. arXiv preprint
arXiv:2405.21075, 2025.
[6] Zhenpeng Huang, Xinhao Li, Jiaqi Li, Jing Wang, Xiangyu Zeng,
Cheng Liang, Tao Wu, Xi Chen, Liang Li, and Limin Wang. Online
video understanding: Ovbench and videochat-online. arXiv preprint
arXiv:2501.00584, 2025.
[7] Jie Lei, Tamara L. Berg, and Mohit Bansal. QVHighlights: Detecting
moments and highlights in videos via natural language queries. In
Advances in Neural Information Processing Systems, 2021.
[8] Jinzhao Li, Yinuo Chen, Wenxuan Song, Yijia Lei, Yichi Zhang,
Honglei Yan, Panwang Pan, and Miao Liu. IPIBench: Evaluating Interactive Proactive Intelligence of MLLMs under Continuous Streams.
arXiv preprint arXiv:2605.27074, 2026.
[9] Yifei Li, Junbo Niu, Ziyang Miao, Chunjiang Ge, Yuanhang Zhou,
Qihao He, Xiaoyi Dong, Haodong Duan, Shuangrui Ding, Rui Qian,
Pan Zhang, Yuhang Zang, Yuhang Cao, Conghui He, and Jiaqi Wang.
Ovo-bench: How far is your video-llms from real-world online video
understanding? arXiv preprint arXiv:2501.05510, 2025.
[10] Bin Lin, Yang Ye, Bin Zhu, Jiaxi Cui, Munan Ning, Peng Jin, and
Li Yuan. Video-LLaVA: Learning united visual representation by
alignment before projection. In Proceedings of EMNLP, 2024.
[11] Guan-Ting Lin, Jiachen Lian, Tingle Li, Qirui Wang, Gopala Anumanchipalli, Alexander H. Liu, and Hung yi Lee. Full-Duplex-Bench:
A benchmark to evaluate full-duplex spoken dialogue models on
turn-taking capabilities. In IEEE Automatic Speech Recognition and
Understanding Workshop (ASRU), 2025.
[12] Junming Lin, Zheng Fang, Chi Chen, Zihao Wan, Fuwen Luo, Peng
Li, Yang Liu, and Maosong Sun. Streamingbench: Assessing the gap
for mllms to achieve streaming video understanding. arXiv preprint
arXiv:2411.03628, 2024.
[13] Yang Liu, Dan Iter, Yichong Xu, Shuohang Wang, Ruochen Xu, and
Chenguang Zhu. G-Eval: NLG evaluation using GPT-4 with better
human alignment. In Proceedings of EMNLP, 2023.

[14] Zikang Liu, Longteng Guo, Handong Li, Ru Zhen, Xingjian He, Ruyi
Ji, Xiaoming Ren, Yanhao Zhang, Haonan Lu, and Jing Liu. Thinking
in streaming video. arXiv preprint arXiv:2603.12938, 2026.
[15] Xudong Lu, Yang Bo, Jinpeng Chen, Shuhan Li, Xintong Guo,
Huankang Guan, Fang Liu, Dunyuan Xu, Peiwen Sun, Heyang Sun,
Rui Liu, and Hongsheng Li. Aura: Always-on understanding and realtime assistance via video streams. arXiv preprint arXiv:2604.04184,
2026.
[16] Xudong Lu, Xueying Li, Annan Wang, Yang Bo, Jinpeng Chen,
Zengliang Li, Nianzu Yang, Rui Liu, Xue Yang, Jingwen Hou, and
Hongsheng Li. OmniInteract: Benchmarking Real-World Streaming
Interaction for Real-Time Omnimodal Assistants. arXiv preprint
arXiv:2605.26485, 2026.
[17] Karttikeya Mangalam, Raiymbek Akshulakov, and Jitendra Malik.
EgoSchema: A diagnostic benchmark for very long-form video language understanding. arXiv preprint arXiv:2308.09126, 2023.
[18] Yansong Shi, Qingsong Zhao, Tianxiang Jiang, Xiangyu Zeng, Yi
Wang, and Limin Wang. RIVER: A Real-Time Interaction Benchmark
for Video LLMs. arXiv preprint arXiv:2603.03985, 2026.
[19] Pengyu Wang, Chenkun Tan, Shaojun Zhou, Wei Huang, Qirui Zhou,
Zhan Huang, Zhen Ye, Jijun Cheng, Xiaomeng Qian, Yanxin Chen,
Xingyang He, Huazheng Zeng, Chenghao Wang, Pengfei Wang,
Hongkai Huang, Shanqing Gao, Yixian Tian, Chenghao Liu, Botian
Jiang, and Xipeng Qiu. Moss-video-preview: Toward real-time video
understanding via cross-attention. arXiv preprint arXiv:2606.07639,
2026.
[20] Pengyu Wang, Chenkun Tan, Shaojun Zhou, Qirui Zhou, Yanxin
Chen, Xingyang He, Huazheng Zeng, Jijun Cheng, Chenghao Wang,
Xiaomeng Qian, Pengfei Wang, Zhan Huang, Shanqing Gao, Wei
Huang, Longjun Cao, Wu Ran, Jie Liu, Changtai Zhu, Hongkai Wang,
Yixian Tian, Chenghao Liu, Zhen Ye, Xinghao Wang, Botian Jiang,
Guoguo Feng, Zhaoye Fei, Ruixiao Li, Mingshu Chen, Yang Gao,
Qinyuan Cheng, Shimin Li, and Xipeng Qiu. Moss-vl technical report.
arXiv preprint arXiv:2608.15045, 2026.
[21] Weihan Wang, Zehai He, Wenyi Hong, Yean Cheng, Xiaohan Zhang,
Ji Qi, Xiaotao Gu, Shiyu Huang, Bin Xu, Yuxiao Dong, Ming Ding,
and Jie Tang. LVBench: An extreme long video understanding benchmark. In Proceedings of the IEEE/CVF International Conference on
Computer Vision, 2025.
[22] Xiaodong Wang, Xuanyi Zhao, Pedro Rodriguez, Devendra Singh
Sachan, Barlas Oguz, Seungwhan Moon, Shang-Wen Li, Gargi Ghosh,
Xin Dong, and Wen-Tau Yih. S-EMBER: A Large-Scale Benchmark for Streaming Egocentric Memory Retrieval. arXiv preprint
arXiv:2607.02689, 2026.
[23] Yueqian Wang, Xiaojun Meng, Yifan Wang, Huishuai Zhang, and
Dongyan Zhao. ProactiveVideoQA: A Comprehensive Benchmark
Evaluating Proactive Interactions in Video Large Language Models.
arXiv preprint arXiv:2507.09313, 2025.
[24] Yuxuan Wang, Yueqian Wang, Bo Chen, Tong Wu, Dongyan Zhao,
and Zilong Zheng. OmniMMI: A Comprehensive Multi-modal Interaction Benchmark in Streaming Video Contexts. arXiv preprint
arXiv:2503.22952, 2025.
[25] Haoning Wu, Dongxu Li, Bei Chen, and Junnan Li. LongVideoBench:
A benchmark for long-context interleaved video-language understanding. arXiv preprint arXiv:2407.15754, 2024.
[26] Dingyu Yao, Junhao Zhou, Chenxu Yang, Chuanyu Qin, Haowen Hou,
Zheming Liang, Congcong Wang, Yuhang Cao, Shenglong Ye, Shuai
Xie, Shuhuan Gu, Haoyang Huang, Qingyi Si, Nan Duan, and Jiaqi
Wang. Joyai-vl-interaction: Real-time vision-language interaction
intelligence. arXiv preprint arXiv:2606.14777, 2026.
[27] Songyang Zhang, Houwen Peng, Jianlong Fu, and Jiebo Luo. Learning 2D temporal adjacent networks for moment localization with
natural language. In Proceedings of the AAAI Conference on Artificial
Intelligence, 2020.
[28] Yulin Zhang, Cheng Shi, Yang Wang, and Sibei Yang. Eyes Wide
Open: Ego Proactive Video-LLM for Streaming Video. arXiv preprint
arXiv:2510.14560, 2025.

[29] Ruixiang Zhao, Jie Yang, Zijie Xin, Tianyi Wang, Fengyun Rao,
Jing LYU, and Xirong Li. OmniPro: A Comprehensive Benchmark
for Omni-Proactive Streaming Video Understanding. arXiv preprint
arXiv:2605.18577, 2026.
[30] Lianmin Zheng, Wei-Lin Chiang, Ying Sheng, Siyuan Zhuang, Zhanghao Wu, Yonghao Zhuang, Zi Lin, Zhuohan Li, Dacheng Li, Eric P.
Xing, Hao Zhang, Joseph E. Gonzalez, and Ion Stoica. Judging LLMas-a-judge with MT-Bench and chatbot arena. In Advances in Neural
Information Processing Systems, 2023.
[31] Junjie Zhou, Yan Shu, Bo Zhao, Boya Wu, Zhengyang Liang, Shitao
Xiao, Minghao Qin, Xi Yang, Yongping Xiong, Bo Zhang, Tiejun
Huang, and Zheng Liu. MLVU: Benchmarking multi-task long video
understanding. arXiv preprint arXiv:2406.04264, 2024.

A. Related-Work Scope and Proactive Judge
Calibration
A.1. Released Streaming-Evaluation Projects
This survey compares only projects that supplied public data
or annotations together with executable evaluation assets at
the time of our 2026-07 release audit; projects whose artifacts were not then publicly available (e.g., EGOSTREAM,
StreamingEval, VSAS-Bench) remain cited for their ideas
but are not treated as runnable comparisons. Open-source
availability does not imply the same task scope as TRACE.
Their relationship to this report is complementary rather
than uniform: StreamingBench [12] and OVO-Bench [9]
supplied the public videos and candidate tasks that TRACE
re-audits; RIVER [18] and S-EMBER [22] motivated reviewed evidence distances rather than source-defined difficulty labels; the proactive-response projects (ProactiveVideoQA [23], OmniPro [29], IPIBench [8], ESTP-Bench
[28]) establish that answer content, timing, and repetition are
distinct constructs that a single hit rate cannot summarize;
and the omni-modal interaction projects (OmniMMI [24],
OmniInteract [16]) mark the audio and multi-turn boundary
beyond TRACE’s current visual-only scope.
For Table 1, a check denotes a construct explicitly represented in the released data/evaluator rather than merely
discussed in a paper. “Trigger rules” requires instructiondependent trigger semantics; “Evidence timing” requires perquestion evidence localization; Proactive Accuracy requires
an explicit task-quality score for proactive responses; Response timing requires response timing to enter the released
proactive metric; and FA/Miss requires explicit responseselection error diagnostics, such as false-positive/falsenegative or false-alarm/miss quantities, rather than only an
aggregate score that implicitly penalizes them. Run-level
columns require the released evaluation to report the named
operational quantity. Under this rubric, Response timing is
present for OVO-Bench, RIVER, ProactiveVideoQA, OmniInteract, and TRACE, while explicit FA/Miss-style diagnostics are present for OmniInteract and TRACE. Redundant/repeated output is not used as a comparison column
because the released projects attach different semantics to

repetition; TRACE reports it separately as a descriptive statistic.

A.2. Proactive Judge Calibration
Proactive tasks requiring semantic judgments use the same
Judge configuration, prompt, and scale, following largelanguage-model-as-a-judge (LLM-as-judge) evaluation practice [13, 30]. Inputs are task type, question or instruction,
reference answer, and response text, without video frames.
Response timing is assessed separately. Scores range from
zero to one and retain partial credit. Judge request or parsing failures are recorded separately rather than presented as
completed content judgments.
Initial calibration sampled 36 model responses corresponding to 31 distinct semantic items, with model identities
and machine scores hidden from the human rater. Human
and Judge scores were binarized at score ≥ 0.7, yielding
30/36 agreements (83.3%; Cohen’s kappa 0.675 [3]): 16
true positives, 14 true negatives, zero false positives, and
six false negatives, using human judgments as the reference.
Thus a false negative is human-positive but Judge-negative.
Six responses were drawn from each of six strata formed
by Sequential Steps Recognition (SSR) and Clues Reveal
Responding (CRR) tasks and machine zero/partial/full credit.
This is not a simple random sample of the natural candidate
distribution and is not stratified by model, so it cannot test
uniformity of bias across models. Continuous-score Pearson correlation is 0.830 and Spearman correlation 0.877;
the sample mean Judge-minus-human difference is −0.153,
used only diagnostically. Disagreements are conservative in
this sample, not evidence of equal underestimation across
models or all responses.
All semantic Proactive judgments use Qwen3.5-35B-A3B
with prompt version osb-vlm-judge-v1, temperature 0,
and a 60-s request timeout through an OpenAI-compatible
chat-completions endpoint. The request explicitly sets only
model, temperature, and the benchmark prompt/messages;
other decoding controls use the serving endpoint defaults.
The exact prompt and scoring code are released with the
project. Service-name and legacy metadata labels in run
manifests are provenance fields rather than distinct Judge
configurations. Without video input, the Judge can assess
semantic agreement with reference text but cannot detect
visually contradicted answers that appear textually correct.
This single-rater, single-pass check provides preliminary
human comparison, not complete ground truth, and does
not exclude output-style bias. Binary agreement does not
establish calibration of continuous partial credit. No uniform
score correction is applied. Independent audits and repeated
Judge tests will supply additional calibration evidence.

A.3. Proactive Trigger Examples
Proactive annotations distinguish four instruction-dependent
trigger bases. They describe when an answer becomes eligible, not task difficulty or ability levels. One video can
contain windows of different types. Table 6 gives representative instructions and contrasts valid responses with false
alarms that occur before the relevant response opportunity
becomes valid.

Table 6. Instruction-dependent trigger examples.
Type / annotated time Instruction, valid response, false alarm
Event onset
first visible moment of
the target action

Event completion
completion of the target
action

Sufficient evidence
earliest evidence
supporting a unique
answer

State interval
from state validity until
replacement

“Alert me when someone starts opening the door.”
Valid: “Someone is opening the door,” after opening
starts. False alarm: predicting opening before the
action appears.
“Tell me after the door is fully closed.” Valid: “The
door is closed,” after closure. False alarm: saying it is
closed while it is moving.
“State the object’s color once there is enough evidence.”
Valid: “Red,” when color becomes identifiable. False
alarm: guessing from an ambiguous outline.
“Report while someone is standing.” Valid: “This
person is standing,” within that interval. False alarm:
reporting standing before the state holds.

Point events start their windows at the trigger; state tasks
end at their annotated state boundary. Onset and completion
may be different moments of the same action and are selected according to instruction semantics. Outside-window
responses measure temporal deviation from the instruction,
not errors or false positives in a general narration task.

B. Supplementary Evaluation Details and Results
B.1. QA Answer Parsing
QA Accuracy accepts a unique explicit option label, including an answer wrapper or label-prefixed option text. Unlabeled free text is not matched semantically to options. Two
distinct option labels invalidate the response, even if one is
mentioned only to reject it; repeating the same label does not.
Ordinary articles are not option labels. Parsing uses visible
answers after removing hidden thinking spans. Table 7 gives
representative accepted and invalid outputs.

Table 7. Examples of recoverable QA parsing.

Table 9. Coverage of Proactive Median Response Delay.

Output

Result

Model/system

C / C. option text / The
answer is C.
C. A person walks.

C

LiveCC
MOSS-VL
MOSS-Preview
AURA
ThinkStream
VideoLLM-Online
JoyAI
MiniCPM-O (duplex)

A. red or B. blue
C. chosen. A. is incorrect.
Option text without a label

C; the article A is not an
option label
Invalid; zero credit
Invalid; zero credit
Invalid; zero credit

Observed onset Answered Coverage
892
304
485
357
70
34
401
108

1,266
670
817
665
401
503
862
439

70.5%
45.4%
59.4%
53.7%
17.5%
6.8%
46.5%
24.6%

Median Response Delay is computed only from the observed-onset column.
Low coverage does not invalidate an observed median, but it limits how
broadly that median characterizes the configuration’s answered windows.

Strict single-label accuracy is a format diagnostic, not
the main QA metric. All main QA results use the same
recoverable parsing rule.

B.2. Supplementary Timing, Workload, and Frame
Processing
Table 8 supplements the Response Latency medians in Section 5 with time to first token (TTFT). Both measurements
start at question arrival rq : TTFT ends at the first output
token, whereas Response Latency ends when call completion is received. Query-time history reconstruction and input
preparation after rq are therefore included in both measurements.

Table 8. Recorded TTFT for QA.
Model/system
AURA
MOSS-VL
MOSS-Preview
LiveCC
ThinkStream
VideoLLM-Online
JoyAI
MiniCPM-O (duplex)

TTFT p50 (ms) TTFT p95 (ms) Field coverage
797.5
188.5
94.3
105.1
143.6
173.3
845.7
539.3

4016.4
377.6
142.6
130.3
1024.5
859.4
1775.8
766.4

99.40%
99.28%
100.00%
100.00%
100.00%
100.00%
97.94%
6.48%

Table note (TTFT): Quantiles use observed values; coverage is the fraction
of retained query groups with TTFT, not the fraction of all QA records with
successful answers. Missing times are not imputed. These values do not
establish end-to-end speed rankings.

Table 9 reports the exact population behind each proactive
Median Response Delay. “Answered” counts target windows
with an assigned response; “observed onset” counts those
answered windows for which the scorer retained a responseonset time. The ratio is therefore a measurement-coverage
statistic, not another task-quality metric.

Table 10 reports the input and generation volumes behind
the Proactive comparisons in Section 5.3. Image submissions include repeated history; unique frames count distinct
submitted observations. The groups follow Table 3.

Table 10. Proactive workload on 407 standard records.

Model/system
AURA
LiveCC
MOSS-Preview
MOSS-VL
ThinkStream
VideoLLM-Online
JoyAI

Submitted Unique
images frames
439,400
23,243
34,520*
34,520*
32,783
32,783
313,658

Output
tokens

34,342 50,957
23,240 78,478
34,520 193,517
34,520 74,672
32,780 373,897
32,780 42,162
28,371 797,954

Table note (workload): For MOSS, the submitted-image entry uses the
34,520 unique frames recorded by the local queue because repeated submission occurrences were not retained; the identical unique-frame column
makes this boundary explicit. Token totals include history descriptions, reasoning, control output, and answers. Different vocabularies and per-token
computation prevent interpreting them as a common compute or monetary
cost.

QA token-field coverage over retained calls is 99.88%
for AURA, 99.54% for LiveCC, and 93.15% for JoyAI;
Proactive coverage is 99.55% for LiveCC and 99.94% for
JoyAI. Other configurations with token observations have
100% coverage. MiniCPM-O native duplex token totals are
computed from recorded response text. Totals sum observed
generation without extrapolation; calls lost before failure
may cause additional unobserved workload.
Table 11 reports record-level completion separately from
stream-level frame processing. These denominators are intentionally not merged: record completion asks whether an
evaluation record finished, whereas Table 13 summarizes
retained Core frame-processing observations.

Table 11. Proactive record-level completion for the standard response tracks.

Table 13. Proactive frame processing.
Model/system

Model/system
AURA
LiveCC
MOSS-Preview
MOSS-VL
ThinkStream
VideoLLM-Online
JoyAI

Record completion

AURA
LiveCC
MOSS-Preview
MOSS-VL
ThinkStream
VideoLLM-Online
JoyAI

99.26%
87.71%
100.00%
100.00%
100.00%
100.00%
95.58%

Completion is measured over the 407 Proactive records and is distinct from
target-window coverage, latency-field coverage, and stream-level frame
completion. The native duplex diagnostic is excluded because its retained
summaries use a different judgment/turn-taking path.

These measurements describe actual execution of the
standard records. Some runs used longer response tolerances
before their outputs were scored uniformly at five seconds.
Frame grouping, queue alignment, truncation, and drops also
affect observed counts. Shared scoring populations therefore
do not imply identical executed input budgets.
Table 12 reports repeated in-window output as a descriptive behavior measure. For each target window, the first
response episode is not redundant; every additional episode
whose onset falls in the same strict window contributes one
redundant response. This quantity is not subtracted from
In-window Accuracy and is not treated as an error because
repetition can be useful or undesirable depending on the
interaction setting.

Table 12. Redundant in-window response episodes on the Proactive
standard set.

AURA
LiveCC
MOSS-Preview
MOSS-VL
ThinkStream
VideoLLM-Online
JoyAI

Redundant episodes

Per target window

361
2,571
868
2,357
48
68
948

0.284
2.024
0.683
1.856
0.038
0.054
0.746

100.00%
70.59%
99.99%
99.99%
99.99%
100.00%
86.55%

0.00%
29.11%
0.01%
0.01%
0.01%
0.01%
13.46%

Table note (frames): Stream completion uses retained Core observations
with submission-completion timestamps; dropped-frame rate uses observations without actual submission records. Different reporting sources mean
these rates need not sum to 100%. Queue submission or history insertion
does not establish completed internal-state updates or on-time processing;
per-frame latency and on-time rates are therefore not compared here.

B.3. Trigger-Type Results and Statistical Uncertainty
Scores retain partial credit. Subsets may share videos, so
video counts are not additive. Figure 5 visualizes triggertype point estimates for the seven standard response tracks
from the same current-v4 standard-set window analysis used
for the aggregate results. The native duplex diagnostic is
omitted because a matching trigger-level breakdown was
not retained in the audited export bundle. Table 14 gives
exact values for AURA and the two MOSS configurations
discussed in Section 5.3; the AURA trigger rows aggregate
to its 7.92% overall In-window Accuracy.
Table 14. Exact audited In-window Accuracy by Proactive trigger
type for AURA and the two MOSS configurations.

Trigger type

Model/system

Stream completion Dropped-frame rate

MOSSWin. Vid. AURA Preview MOSS-VL

Event onset
758
Event completion 319
Sufficient evidence 48
State interval
145

50 10.55% 5.80%
80 0.63% 0.00%
10 8.33% 23.54%
40 10.07% 0.83%

8.97%
7.21%
8.75%
4.83%

The report’s video-clustered 95% confidence intervals use
2,000 percentile-bootstrap resamples at the video level, keeping tasks from the same video together. Pairwise differences
use the same sampled video clusters for both configurations
on their shared-video population; deterministic seeds are
derived from the compared cohort and model names. This
avoids treating related records or windows as independent.
Intervals describe uncertainty in point estimates; overlapping
intervals do not establish a ranking.

B.4. Response-Segment Assignment
Table 13 reports stream-level completion and droppedframe observations used in the reliability discussion. These
quantities use measurement sources distinct from recordlevel completion.

A complete response segment is assigned by its first-token
time and judged by its eventual content. Thus a segment
whose onset lies outside a strict window remains outside
that window even if the target content appears later during
generation. Missing first-token timestamps fall back to Core

receipt time and are marked incomplete for latency coverage.
Additional responses after an event has received an answer
are redundant even when the first answer was wrong.
Execution ends at the last strict-window boundary. If
the video ends earlier, the remaining wait supplies no new
frames. The auxiliary post-trigger eventual score allows
point-event content credit after the strict window but before
the next trigger; the last point event retains its strict boundary, and state tasks retain their annotated end. Windows
without recorded latency are excluded from the Median Response Delay; failed Judge requests are distinguished from
completed content judgments.

In-window accuracy (%)

50%
40%

MiniCPM-O native duplex is a diagnostic configuration,
receiving the instruction once and relying on listen/speak
decisions; the turn-taking behavior of such duplex models
is the focus of dedicated spoken-dialogue benchmarks [11].
Its standard-set In-window Accuracy is 0.51% over all 1,270
target windows (video-clustered 95% CI 0.18–0.93%), with
a 1.24 s median delay computed from 108 observed onsets
among 439 answered windows. Its QA outputs are spokenstyle fragments, and 779 of 833 answers cannot be uniquely
parsed (Appendix B.1). The diagnostic is therefore reported
under its native interaction boundary rather than treated as a
text-interface baseline.

Trigger type

Event onset (n=758)
Event completion (n=319)
Sufficient evidence (n=48)
State interval (n=145)

30%
20%
10%
0%

RA

AU

eCC

Liv

w

vie

Pre
SS-

MO

L

V
SSMO

Th

eam
Str
ink

eo
Vid

line

LL

n
M- O

AI

Joy

407 records · 1,270 target windows · W = 5 s
Figure 5. In-window Accuracy by Proactive trigger type for seven standard response tracks. Bars are current-v4 point estimates; legend
entries give target-window counts. Shading separates the standard model-side and complete-system (JoyAI) tracks. Trigger subsets differ in
size and content and are descriptive rather than controlled difficulty groups.


